Uncertainty Modelling in Risk-averse Supply Chain Systems Using Multi-objective Pareto Optimization

One of the arduous tasks in supply chain modelling is to build robust models against irregular variations. During the proliferation of time-series analyses and machine learning models, several modifications were proposed such as acceleration of the classical levenberg-marquardt algorithm, weight decaying and normalization, which introduced an algorithmic optimization approach to this problem. In this paper, we have introduced a novel methodology namely, Pareto Optimization to handle uncertainties and bound the entropy of such uncertainties by explicitly modelling them under some apriori assumptions. We have implemented Pareto Optimization using a genetic approach and compared the results with classical genetic algorithms and Mixed-Integer Linear Programming (MILP) models. Our results yields empirical evidence suggesting that Pareto Optimization can elude such non-deterministic errors and is a formal approach towards producing robust and reactive supply chain models.

==> csv/lstm.csv <==
Timestep,Actual,LSTM_Model
0,0.03,-0.69
1,-0.73,-0.13
2,-1.06,0.38
3,-0.95,0.33
4,-0.89,0.32
5,-0.84,0.32
6,-0.78,0.14
7,-0.89,0.35
8,-0.8,0.29
9,-0.77,0.29
10,-0.72,0.26
11,-0.7,-0.04
12,-0.97,0.17
13,-1.07,0.31
14,-1.05,0.25
15,-1.09,0.45
16,-0.93,0.27
17,-0.94,0.42
18,-0.8,0.08
19,-0.98,0.36
20,-0.89,0.13
21,-1.03,0.19
22,-1.21,0.45
23,-1.19,0.39
24,-1.28,0.36
25,-1.45,2.37
26,0.57,-1.37
27,-0.9,-0.12
28,-1.5,0.58
29,-1.49,-0.35
30,-2.38,2.34
31,-0.51,2.97
32,1.76,7.34
33,10.79,8.97
34,0.03,-0.69
35,-0.73,-0.13
36,-1.06,0.38
37,-0.95,0.33
38,-0.89,0.32
39,-0.84,0.32
40,-0.78,0.14
41,-0.89,0.35
42,-0.8,0.29
43,-0.77,0.29
44,-0.72,0.26
45,-0.7,-0.04
46,-0.97,0.17
47,-1.07,0.31
48,-1.05,0.25
49,0.03,-0.69
50,-0.73,-0.13
51,-1.06,0.38
52,-0.95,0.33
53,-0.89,0.32
54,-0.84,0.32
55,-0.78,0.14
56,-0.89,0.35
57,-0.8,0.29
58,-0.77,0.29
59,-0.72,0.26
60,-0.7,-0.04
61,-0.97,0.17
62,-1.07,0.31
63,-1.05,0.25
64,-1.09,0.45
65,-0.93,0.27
66,-0.94,0.42
67,-0.8,0.08
68,-0.98,0.36
69,-0.89,0.13
70,-1.03,0.19
71,-1.21,0.45
72,-1.19,0.39
73,-1.28,0.36
74,-1.45,2.37
75,0.57,-1.37
76,-0.9,-0.12
77,-1.5,0.58
78,-1.49,-0.35
79,-2.38,2.34
80,-0.51,2.97
81,0.03,-0.69
82,-0.73,-0.13
83,-1.06,0.38
84,-0.95,0.33
85,-0.89,0.32
86,-0.84,0.32
87,-0.78,0.14
88,-0.89,0.35
89,-0.8,0.29
90,-0.77,0.29
91,-0.72,0.26
92,-0.7,-0.04
93,-0.97,0.17
94,-1.07,0.31
95,-1.05,0.25
96,-1.09,0.45
97,-0.93,0.27
98,-0.94,0.42
99,-0.8,0.08
100,-0.98,0.36
101,-0.89,0.13
102,-1.03,0.19
103,-1.21,0.45
104,-1.19,0.39
105,-1.28,0.36
106,-1.45,2.37
107,0.57,-1.37
108,-0.9,-0.12
109,-1.5,0.58
110,-1.49,-0.35
111,-2.38,2.34
112,-0.51,2.97
113,1.76,7.34
114,10.79,8.97
115,0.03,-0.69
116,-0.73,-0.13
117,-1.06,0.38
118,-0.95,0.33
119,-0.89,0.32
120,-0.84,0.32
121,-0.78,0.14
122,-0.89,0.35
123,-0.8,0.29
124,-0.77,0.29
125,-0.72,0.26
126,-0.7,-0.04
127,-0.97,0.17
128,-1.07,0.31
129,-1.05,0.25
130,0.03,-0.69
131,-0.73,-0.13
132,-1.06,0.38
133,-0.95,0.33
134,-0.89,0.32
135,-0.84,0.32
136,-0.78,0.14
137,-0.89,0.35
138,-0.8,0.29
139,-0.77,0.29
140,-0.72,0.26
141,-0.7,-0.04
142,-0.97,0.17
143,-1.07,0.31
144,-1.05,0.25
145,-1.09,0.45
146,-0.93,0.27
147,-0.94,0.42
148,-0.8,0.08
149,-0.98,0.36
150,-0.89,0.13
151,-1.03,0.19
152,-1.21,0.45
153,-1.19,0.39
154,-1.28,0.36
155,-1.45,2.37
156,0.57,-1.37
157,-0.9,-0.12
158,-1.5,0.58
159,-1.49,-0.35
160,-2.38,2.34
161,-0.51,2.97
162,0.03,-0.69
163,-0.73,-0.13
164,-1.06,0.38
165,-0.95,0.33
166,-0.89,0.32
167,-0.84,0.32
168,-0.78,0.14
169,-0.89,0.35
170,-0.8,0.29
171,-0.77,0.29
172,-0.72,0.26
173,-0.7,-0.04
174,-0.97,0.17
175,-1.07,0.31
176,-1.05,0.25
177,-1.09,0.45
178,-0.93,0.27
179,-0.94,0.42
180,-0.8,0.08
181,-0.98,0.36
182,-0.89,0.13
183,-1.03,0.19
184,-1.21,0.45
185,-1.19,0.39
186,-1.28,0.36
187,-1.45,2.37
188,0.57,-1.37
189,-0.9,-0.12
190,-1.5,0.58
191,-1.49,-0.35
192,-2.38,2.34
193,-0.51,2.97
194,1.76,7.34
195,10.79,8.97
196,0.03,-0.69
197,-0.73,-0.13
198,-1.06,0.38
199,-0.95,0.33
200,-0.89,0.32
201,-0.84,0.32
202,-0.78,0.14
203,-0.89,0.35
204,-0.8,0.29
205,-0.77,0.29
206,-0.72,0.26
207,-0.7,-0.04
208,-0.97,0.17
209,-1.07,0.31
210,-1.05,0.25
211,0.03,-0.69
212,-0.73,-0.13
213,-1.06,0.38
214,-0.95,0.33
215,-0.89,0.32
216,-0.84,0.32
217,-0.78,0.14
218,-0.89,0.35
219,-0.8,0.29
220,-0.77,0.29
221,-0.72,0.26
222,-0.7,-0.04
223,-0.97,0.17
224,-1.07,0.31
225,-1.05,0.25
226,-1.09,0.45
227,-0.93,0.27
228,-0.94,0.42
229,-0.8,0.08
230,-0.98,0.36
231,-0.89,0.13
232,-1.03,0.19
233,-1.21,0.45
234,-1.19,0.39
235,-1.28,0.36
236,-1.45,2.37
237,0.57,-1.37
238,-0.9,-0.12
239,-1.5,0.58
240,-1.49,-0.35
241,-2.38,2.34
242,-0.51,2.97
243,0.77,-0.29
244,0.72,-0.26
245,0.7,0.04
246,0.97,-0.17
247,1.07,-0.31
248,1.05,-0.25
249,-0.03,0.69
250,0.73,0.13
251,1.06,-0.38
252,0.95,-0.33
253,0.89,-0.32
254,0.84,-0.32
255,0.78,-0.14
256,0.89,-0.35
257,0.8,-0.29
258,0.77,-0.29
259,0.72,-0.26
260,0.7,0.04
261,0.97,-0.17
262,1.07,-0.31
263,1.05,-0.25
264,1.09,-0.45
265,0.93,-0.27
266,0.94,-0.42
267,0.8,-0.08
268,0.98,-0.36
269,0.89,-0.13
270,1.03,-0.19
271,1.21,-0.45
272,1.19,-0.39
273,1.28,-0.36
274,1.45,-2.37
275,-0.57,1.37
276,0.9,0.12
277,1.5,-0.58
278,1.49,0.35
279,2.38,-2.34
280,0.51,-2.97
281,1.76,7.34
282,10.79,8.97
283,25.86,4
284,148.26,-1.56
285,148.03,-2.27
286,147.73,-0.77
287,148.14,-3.22
288,147.37,-2.91
289,146.96,-3.3
290,146.63,-3.05
291,146.42,-3.4
292,146.08,-4.16
293,145.42,-3.88
294,144.99,-1.35
295,145.57,-2.11
296,145.61,-2.33
297,145.66,-2.48
298,145.74,-2.66
299,145.77,-2.79
300,146.03,-2.95
301,146.23,-3.29
302,146.29,-3.29
303,146.4,-3.06
304,146.6,-2.98
305,146.77,-2.87
306,146.96,-3
307,147.07,-2.91
308,147.22,-2.78
309,147.4,-3.02
310,147.46,-3.3
311,147.47,-3.27
312,147.52,-3.3
313,147.56,-2.76
314,147.79,-3.1
315,147.8,-3.22
316,147.76,-3.38
317,147.69,-2.91
318,147.85,-3.11
319,147.87,-3.61
320,147.75,-3.13
321,147.94,-2.56
322,148.33,-3.27
323,148.3,-3.08
324,148.33,-3.07
325,148.15,-3.21
326,148.36,-3.56
327,148.32,-2.92
328,148.59,-3.43
329,148.62,-3.8
330,148.46,-3.18
331,148.77,-2.85
332,149.42,-3.8
333,149.11,-3.91
334,147.82,-2.6
335,146.74,-1.5
336,146.22,-0.78
337,146.36,-0.36
338,146.45,-0.91
339,146.38,-1.14
340,146.28,-0.9
341,146.29,-0.57
342,146.37,-0.31
343,146.52,-0.62
344,146.56,-1.04
345,146.47,-0.85
346,146.45,-0.99
347,146.4,-0.88
348,146.4,-0.82
349,146.42,-0.2
350,146.66,-0.78
351,146.62,-0.76
352,146.65,-0.99
353,146.63,-1.03
354,146.64,-0.98
355,146.65,-0.69
356,146.75,-1.69
357,146.49,-0.89
358,146.59,-1.21
359,146.5,-1.36
360,146.37,-1.29
361,146.32,-1
362,146.34,-0.94
363,146.35,-1.03
364,146.34,-0.66
365,146.46,-0.62
366,146.54,-1
367,146.5,-1
368,146.51,-1.05
369,146.49,-0.87
370,146.53,-1.15
371,146.47,-0.97
372,146.5,-1.2
373,146.42,-0.6
374,146.56,-1.02
375,146.5,-1.06
376,146.48,-1.08
377,146.46,-1.1
378,146.43,-1.03
379,146.43,-1.09
380,146.41,-0.94
381,146.44,-0.84
382,146.47,-0.67
383,146.56,-0.94
384,146.53,-1.09
385,146.5,-1.05
386,146.49,-1.03
387,146.48,-0.1
388,146.76,-1.24
389,146.55,-1.01
390,146.54,-1.06
391,146.48,-0.9
392,146.47,-0.87
393,146.5,-0.98
394,146.51,-0.63
395,146.63,-0.91
396,146.57,-1.11
397,146.5,-1.1
398,146.48,-0.86
399,146.52,-0.68
400,146.6,-0.54
401,146.72,-0.96
402,146.68,-1.14
403,146.61,-0.93
404,146.64,-1.26
405,146.54,-1.04
406,146.56,-0.62
407,146.72,-1.16
408,146.6,-0.92
409,146.62,-1.24
410,146.51,-0.97
411,146.53,-0.85
412,146.61,-0.63
413,146.73,-1.11
414,146.65,-1.31
415,146.53,-0.97
416,146.57,-1.25
417,146.48,-0.94
418,146.51,-1.01
419,146.52,-1.22
420,146.47,-1.03
421,146.48,-0.98
422,146.5,-1.04
423,146.49,-0.43
424,146.69,-0.95
425,146.64,-1.2
426,146.57,-1.03
427,146.6,-1.14
428,146.54,-0.72
429,146.67,-0.59
430,146.82,-0.88
431,146.83,-1.15
432,146.73,-0.83
433,146.79,-1.19
434,146.71,-1.19
435,146.67,-1.17
436,146.67,-1.25
437,146.6,-0.98
438,146.61,-0.73
439,146.71,-0.75
440,146.78,-1.08
441,146.74,-1.12
442,146.71,-1.15
443,146.66,-0.94
444,146.7,-1.32
445,146.6,-0.8
446,146.72,-1.34
447,146.58,-1.08
448,146.6,-1.02
449,146.62,-0.44
450,146.82,-0.88
451,146.81,-1.07
452,146.76,-1.26
453,146.69,-0.75
454,146.81,-1.21
455,146.69,-1.21
456,146.65,-0.31
457,146.94,-1.04
458,146.81,-1.29
459,146.68,-1.14
460,146.68,-1.32
461,146.58,-0.82
462,146.67,-1.11
463,146.63,-1.01
464,146.67,-0.99
465,146.66,-0.66
466,146.76,-0.96
467,146.73,-1.03
468,146.72,-1.44
469,146.57,-1.11
470,146.58,-0.6
471,146.73,-0.79
472,146.78,-1.14
473,146.71,-0.89
474,146.75,-0.85
475,146.77,-1.13
476,146.7,-1.34
477,146.61,-0.81
478,146.71,-1.03
479,146.67,-1.17
480,146.61,-0.83
481,146.71,-1
482,146.68,-1.04
483,146.64,-0.9
484,146.68,-1.3
485,146.56,-0.8
486,146.69,-0.99
487,146.66,-1.44
488,146.49,-0.59
489,146.69,-0.85
490,146.68,-1
491,146.65,-1.09
492,146.63,-1.21
493,146.57,-0.75
494,146.67,-0.93
495,146.66,-0.74
496,146.74,-1.02
497,146.7,-1.28
498,146.59,-1.03
499,146.62,-1.26
500,146.53,-0.73
501,146.64,-0.96
502,146.62,-1.3
503,146.5,-1.12
504,146.48,-1.16
505,146.45,-0.33
506,146.69,-0.73
507,146.71,-0.85
508,146.73,-1.01
509,146.7,-1.24
510,146.61,-1.01
511,146.65,-0.73
512,146.75,-1.25
513,146.62,-1.14
514,146.59,-1.07
515,146.56,-0.68
516,146.67,-0.93
517,146.66,-0.7
518,146.75,-0.93
519,146.74,-1.28
520,146.61,-0.73
521,146.73,-1.11
522,146.67,-1.21
523,146.61,-0.89
524,146.66,-0.78
525,146.71,-1.07
526,146.64,-1.1
527,146.62,-1.04
528,146.63,-1.07
529,146.6,-0.44
530,146.79,-0.95
531,146.76,-1.28
532,146.64,-0.82
533,146.71,-1.15
534,146.62,-1.02
535,146.61,-0.95
536,146.64,-0.8
537,146.72,-0.9
538,146.73,-1.01
539,146.69,-1.03
540,146.67,-0.55
541,146.82,-0.44
542,146.96,-0.96
543,146.89,-1.15
544,146.84,-1.06
545,146.81,-1.19
546,146.72,-1.04
547,146.73,-1.03
548,146.76,-0.76
549,146.84,-1.18
550,146.72,-0.86
551,146.76,-0.82
552,146.81,-0.95
553,146.79,-1.19
554,146.7,-1.04
555,146.74,-0.66
556,146.86,-1.12
557,146.74,-1.06
558,146.72,-0.98
559,146.72,-0.92
560,146.73,-1.23
561,146.63,-1.37
562,146.53,-0.53
563,146.74,-0.98
564,146.69,-1.03
565,146.66,-0.9
566,146.7,-1.08
567,146.62,-0.9
568,146.65,-0.99
569,146.67,-0.93
570,146.71,-1.25
571,146.59,-1.03
572,146.59,-1.07
573,146.57,-1.01
574,146.56,-0.9
575,146.58,-1.06
576,146.55,-0.99
577,146.56,-0.9
578,146.58,-0.82
579,146.62,-0.96
580,146.61,-0.83
581,146.66,-0.94
582,146.66,-0.72
583,146.72,-0.96
584,146.7,-1.1
585,146.65,-0.83
586,146.7,-0.9
587,146.71,-1.05
588,146.68,-1.12
589,146.63,-1.01
590,146.62,-1.22
591,146.51,-0.97
592,146.55,-0.87
593,146.59,-1.07
594,146.54,-0.74
595,146.63,-0.86
596,146.63,-0.89
597,146.63,-1.01
598,146.6,-1.12
599,146.57,-1.13
600,146.52,-0.86
601,146.56,-0.6
602,146.67,-0.79
603,146.68,-1.16
604,146.62,-0.72
605,146.73,-1.29
606,146.59,-0.97
607,146.62,-0.8
608,146.69,-0.97
609,146.67,-1.01
610,146.66,-0.76
611,146.73,-1.05
612,146.66,-0.94
613,146.68,-1.08
614,146.66,-0.9
615,146.69,-0.73
616,146.77,-1.31
617,146.62,-0.86
618,146.69,-0.95
619,146.68,-0.96
620,146.67,-0.91
621,146.68,-1.02
622,146.65,-0.96
623,146.66,-0.94
624,146.66,-1.04
625,146.62,-0.72
626,146.71,-1.27
627,146.57,-0.57
628,146.75,-1.03
629,146.68,-0.84
630,146.7,-1.02
631,146.68,-0.8
632,146.73,-0.99
633,146.69,-1.03
634,146.67,-0.97
635,146.69,-0.79
636,146.74,-1.22
637,146.62,-0.76
638,146.71,-0.79
639,146.76,-0.78
640,146.81,-1.07
641,146.75,-0.59
642,146.88,-0.68
643,146.93,-0.93
644,146.88,-1
645,146.87,-1.05
646,146.83,-0.79
647,146.9,-0.88
648,146.89,-0.91
649,146.9,-1.2
650,146.81,-0.93
651,146.83,-1.07
652,146.77,-0.83
653,146.82,-0.78
654,146.88,-0.88
655,146.88,-1.06
656,146.81,-0.97
657,146.81,-0.63
658,146.92,-0.82
659,146.91,-1.07
660,146.84,-1.11
661,146.82,-1.2
662,146.74,-0.74
663,146.82,-1
664,146.79,-0.11
665,147.09,-0.47
666,147.16,-1.06
667,147.03,-0.77
668,147.09,-0.77
669,147.11,-0.33
670,147.31,-0.77
671,147.29,-0.79
672,147.32,0.58
673,148.05,0.03
674,148.45,-0.45
675,148.67,-1.57
676,148.36,-0.4
677,148.69,-0.27
678,148.94,-0.8
679,148.97,-0.93
680,149.04,-1.26
681,149.01,-1.07
682,149.03,-0.45
683,149.34,-0.46
684,149.54,-0.88
685,149.54,-1.14
686,149.5,-0.9
687,149.6,-1.34
688,149.48,-1.24
689,149.44,-0.76
690,149.63,-1.35
691,149.55,-1.23
692,149.56,-1.18
693,149.61,-1.29
694,149.58,-1.42
695,149.49,-1.45
696,149.42,-1.44
697,149.36,-0.96
698,149.5,-0.96
699,149.61,-1.61
700,149.45,-0.63
701,149.72,-1.84
702,149.44,-1.52
703,149.37,-1.23
704,149.43,-1.53
705,149.34,-0.92
706,149.53,-1.15
707,149.59,-1.09
708,149.64,7.56
709,152.67,12.83
710,154.84,9.7
711,155.79,4.65
712,156.16,4.06
713,156.85,3.33
714,157.66,2.54
715,158.42,1.48
716,159.05,0.93
717,159.47,0.63
718,159.87,-0.41
719,159.94,0.26
720,160.3,0.02
721,160.55,1.49
722,161.1,1.3
723,161.45,1.17
724,161.68,1.06
725,161.84,1
726,161.94,0.92
727,162.02,1.1
728,162.14,1.16
729,162.21,1.13
730,162.28,1.22
731,162.36,0.92
732,162.4,1.4
733,162.51,1.31
734,162.59,0.91
735,162.58,0.92
736,162.59,0.95
737,162.61,0.91
738,162.63,0.77
739,162.63,1.35
740,162.71,1.12
741,162.74,0.94
742,162.74,0.78
743,162.7,0.84
744,162.69,0.39
745,162.63,0.32
746,162.57,0.25
747,162.53,0.53
748,162.56,0.38
749,162.54,-0.04
750,162.46,0.4
751,162.49,0.61
752,162.54,0.8
753,162.57,0.67
754,162.57,0.33
755,162.53,0.15
756,162.47,0.51
757,162.48,-0.14
758,162.4,0.18
759,162.4,0.32
760,162.41,-1.07
761,162.12,-0.04
762,162.17,-0.17
763,162.18,-0.4
764,162.12,0.26
765,162.22,-0.1
766,162.21,-0.43
767,162.12,0.08
768,162.16,-0.14
769,162.15,0.31
770,162.22,-0.14
771,162.19,0.13
772,162.21,-0.13
773,162.17,-0.03
774,162.17,0.03
775,162.19,-0.13
776,162.17,0.61
777,162.27,0.15
778,162.27,0.33
779,162.3,0.38
780,162.32,0.12
781,162.3,0.48
782,162.35,-0.15
783,162.29,0.41
784,162.33,-0.07
785,162.29,0.07
786,162.29,0.21
787,162.31,0.11
788,162.31,0.43
789,162.35,0.23
790,162.35,0.49
791,162.39,0.29
792,162.38,0.32
793,162.38,0.44
794,162.4,0.22
795,162.4,0.32
796,162.4,0.1
797,162.37,0.14
798,162.35,0.17
799,162.35,0.33
800,162.37,0.37
801,162.39,0.33
802,162.39,-0.35
803,162.28,-0.18
804,162.25,0.31
805,162.31,-0.07
806,162.3,-0.16
807,162.3,-0.4
808,162.22,0.02
809,162.26,-0.2
810,162.24,0.02
811,162.27,-0.09
812,162.27,-0.21
813,162.23,-0.13
814,162.21,-0.19
815,162.19,-0.14
816,162.18,-0.1
817,162.19,-0.05
818,162.2,0
819,162.22,-0.08
820,162.22,-0.3
821,162.16,0.04
822,162.2,0.2
823,162.25,0.01
824,162.26,-0.06
825,162.25,-0.11
826,162.23,0.17
827,162.27,-0.03
828,162.26,-0.12
829,162.23,-0.21
830,162.19,-0.07
831,162.2,-0.14
832,162.19,0.29
833,162.26,0.32
834,162.32,0.14
835,162.32,0.18
836,162.32,0.24
837,162.33,0.03
838,162.31,-0.09
839,162.28,-0.08
840,162.26,-0.02
841,162.26,0.24
842,162.31,0.27
843,162.34,0.36
844,162.37,0.09
845,162.35,0.11
846,162.34,0.3
847,162.36,0.42
848,162.39,0.11
849,162.37,-0.17
850,162.3,0.44
851,162.36,0.28
852,162.38,0.06
853,162.36,0.06
854,162.34,-0.04
855,162.32,-0.12
856,162.28,0.36
857,162.34,0.5
858,162.39,-0.15
859,162.33,0.11
860,162.33,0.01
861,162.31,-0.11
862,162.28,0.02
863,162.28,0.1
864,162.3,0.42
865,162.35,0.19
866,162.35,0.29
867,162.36,0.08
868,162.33,0.13
869,162.33,0.05
870,162.31,-0.05
871,162.29,0.21
872,162.31,-0.03
873,162.29,0.07
874,162.29,0.19
875,162.31,0.23
876,162.33,0.23
877,162.34,0.4
878,162.37,0.25
879,162.36,0.16
880,162.34,0.02
881,162.31,-0.11
882,162.26,-0.08
883,162.24,0.12
884,162.27,0.49
885,162.34,0.18
886,162.34,0.14
887,162.32,0.08
888,162.31,0.25
889,162.32,0.74
890,162.4,0.86
891,162.45,0.83
892,162.49,0.71
893,162.5,0.8
894,162.51,0.55
895,162.49,0.58
896,162.49,0.59
897,162.49,0.75
898,162.52,0.78
899,162.54,0.62
900,162.53,0.93
901,162.58,0.72
902,162.58,0.48
903,162.54,0.66
904,162.54,0.76
905,162.56,-0.6
906,162.33,1.03
907,162.47,1.15
908,162.57,1.21
909,162.65,0.87
910,162.64,1.18
911,162.67,0.55
912,162.6,0.86
913,162.6,1.08
914,162.64,1.42
915,162.72,0.86
916,162.68,1.34
917,162.73,1.13
918,162.73,0.97
919,162.71,0.73
920,162.67,1.43
921,162.75,1.17
922,162.76,0.58
923,162.68,1.08
924,162.7,1.24
925,162.75,1.13
926,162.76,0.62
927,162.69,0.67
928,162.65,1.09
929,162.69,1.17
930,162.72,1.36
931,162.77,1.11
932,162.77,1.23
933,162.78,0.72
934,162.71,1.09
935,162.72,1.5
936,162.79,1.81
937,162.88,1.26
938,162.85,1.43
939,162.86,1.12
940,162.82,1.44
941,162.84,1.12
942,162.81,1.29
943,162.82,1.06
944,162.8,1.52
945,162.85,1.15
946,162.82,1.42
947,162.85,1.11
948,162.81,1.75
949,162.88,1.58
950,162.9,2
951,162.97,1.47
952,162.93,1.68
953,162.93,1.85
954,162.96,1.48
955,162.93,1.57
956,162.92,1.64
957,162.93,1.45
958,162.9,1.6
959,162.91,1.57
960,162.91,1.51
961,162.9,1.6
962,162.92,1.82
963,162.96,1.58
964,162.94,1.74
965,162.96,1.74
966,162.96,1.7
967,162.96,1.82
968,162.98,1.9
969,163,1.72
970,162.99,1.79
971,162.99,2.01
972,163.02,1.62
973,162.98,1.62
974,162.96,2.2
975,163.04,1.9
976,163.04,1.3
977,162.95,1.61
978,162.94,1.52
979,162.93,1.47
980,162.92,1.38
981,162.89,1.57
982,162.91,1.65
983,162.93,1.61
984,162.93,1.53
985,162.91,1.31
986,162.86,1.64
987,162.88,1.72
988,162.9,1.76
989,162.92,1.62
990,162.91,1.55
991,162.89,1.55
992,162.88,1.52
993,162.87,1.45
994,162.85,1.91
995,162.91,1.59
996,162.89,1.67
997,162.9,1.7
998,162.9,1.66
999,162.9,1.82
1000,162.92,1.78
1001,162.92,1.9
1002,162.95,1.95
1003,162.97,1.91
1004,162.98,1.62
1005,162.94,1.68
1006,162.92,1.72
1007,162.92,1.7
1008,162.93,1.75
1009,162.94,1.84
1010,162.95,2.01
1011,162.99,1.61
1012,162.96,1.92
1013,162.98,1.88
1014,162.99,1.67
1015,162.96,2.22
1016,163.03,2.07
1017,163.04,2.12
1018,163.07,1.81
1019,163.03,1.97
1020,163.04,1.9
1021,163.03,2.09
1022,163.05,2.17
1023,163.09,1.85
1024,163.06,2.04
1025,163.08,2.24
1026,163.11,2.33
1027,163.15,1.97
1028,163.12,2.46
1029,163.18,2.38
1030,163.2,2.64
1031,163.26,2.42
1032,163.27,2.93
1033,163.35,2.25
1034,163.31,2.19
1035,163.26,2.9
1036,163.36,2.4
1037,163.33,2.61
1038,163.37,2.41
1039,163.35,3.03
1040,163.44,2.66
1041,163.45,2.61
1042,163.43,2.69
1043,163.46,2.74
1044,163.46,2.88
1045,163.51,2.99
1046,163.55,2.65
1047,163.52,2.32
1048,163.46,2.48
1049,163.43,3.05
1050,163.52,2.52
1051,163.49,2.53
1052,163.47,2.53
1053,163.47,2.69
1054,163.48,2.62
1055,163.49,2.77
1056,163.51,2.65
1057,163.51,3.25
1058,163.61,2.61
1059,163.56,2.92
1060,163.58,2.76
1061,163.57,2.81
1062,163.58,2.68
1063,163.53,2.63
1064,163.53,3.05
1065,163.59,2.81
1066,163.59,3.03
1067,163.64,3.06
1068,163.67,2.91
1069,163.66,2.96
1070,163.68,3.24
1071,163.74,2.92
1072,163.71,2.79
1073,163.68,3.08
1074,163.71,2.99
1075,163.74,2.54
1076,163.64,3.36
1077,163.78,3.02
1078,163.8,2.86
1079,163.74,3.04
1080,163.78,3.08
1081,163.8,3.08
1082,163.83,3.33
1083,163.93,2.85
1084,163.86,2.8
1085,163.8,3.16
1086,163.84,3.22
1087,163.91,3.23
1088,163.99,2.35
1089,163.76,2.53
1090,163.66,2.58
1091,163.61,2.77
1092,163.62,2.64
1093,163.6,2.92
1094,163.65,2.63
1095,163.61,3.27
1096,163.72,3.38
1097,163.82,3.12
1098,163.84,3.22
1099,163.89,3.09
1100,163.89,3.29
1101,163.94,3.28
1102,164.02,3.24
1103,164.06,3.12
1104,164.07,3.33
1105,164.14,2.88
1106,164.07,3.03
1107,164.04,3.02
1108,164.05,3.15
1109,164.08,3.06
1110,164.08,3.2
1111,164.13,3.19
1112,164.17,2.75
1113,164.05,3.05
1114,164.04,3.14
1115,164.08,3.46
1116,164.22,3.02
1117,164.19,3.25
1118,164.23,3.11
1119,164.24,3.08
1120,164.21,3.01
1121,164.18,3.26
1122,164.25,3.03
1123,164.23,3.13
1124,164.24,3.2
1125,164.28,3.2
1126,164.31,3.09
1127,164.29,3.29
1128,164.35,2.99
1129,164.29,3.15
1130,164.32,3.26
1131,164.36,3.16
1132,164.38,3.2
1133,164.41,3.27
1134,164.45,3.31
1135,164.51,3.15
1136,164.48,3.24
1137,164.51,2.85
1138,164.41,3.37
1139,164.49,3.15
1140,164.48,3.24
1141,164.51,3.53
1142,164.63,3.51
1143,164.71,3.21
1144,164.69,2.93
1145,164.58,3.48
1146,164.67,3.21
1147,164.65,3.21
1148,164.65,3.47
1149,164.74,3.36
1150,164.76,3.3
1151,164.78,3.12
1152,164.74,2.84
1153,164.62,3.76
1154,164.79,3.47
1155,164.85,3.23
1156,164.83,3.05
1157,164.76,3.36
1158,164.79,3.69
1159,164.91,3.23
1160,164.9,3.36
1161,164.9,2.98
1162,164.81,3.27
1163,164.82,2.86
1164,164.7,3.26
1165,164.72,3.34
1166,164.78,3.18
1167,164.76,2.84
1168,164.64,3.22
1169,164.67,3.25
1170,164.69,3.13
1171,164.66,3.26
1172,164.69,3.31
1173,164.72,3.58
1174,164.82,3.28
1175,164.82,2.52
1176,164.59,2.61
1177,164.42,2.62
1178,164.26,3.42
1179,164.41,3.21
1180,164.47,3.17
1181,164.49,3.07
1182,164.47,3.35
1183,164.54,2.94
1184,164.46,2.98
1185,164.41,2.91
1186,164.3,2.96
1187,164.27,3.27
1188,164.37,4.01
1189,164.65,3.49
1190,164.72,2.76
1191,164.56,3.14
1192,164.54,2.78
1193,164.39,3.39
1194,164.48,3.24
1195,164.53,3.01
1196,164.49,3.39
1197,164.59,3.01
1198,164.53,3.19
1199,164.54,3.66
1200,164.69,3.19
1201,164.67,3.19
1202,164.66,3.06
1203,164.6,3.04
1204,164.56,3.1
1205,164.54,3.22
1206,164.56,3.34
1207,164.63,3.75
1208,164.79,3.95
1209,164.97,3.85
1210,165.09,4.13
1211,165.28,3.42
1212,165.22,3.88
1213,165.32,3.36
1214,165.26,3.66
1215,165.31,3.73
1216,165.38,3.64
1217,165.43,3.77
1218,165.52,3.54
1219,165.52,3.69
1220,165.56,3.8
1221,165.63,3.47
1222,165.6,3.66
1223,165.63,3.67
1224,165.66,3.4
1225,165.61,3.75
1226,165.68,3.54
1227,165.68,3.58
1228,165.68,3.64
1229,165.7,4.16
1230,165.87,3.49
1231,165.8,3.43
1232,165.76,3.34
1233,165.69,3.63
1234,165.71,3.85
1235,165.8,3.7
1236,165.83,3.49
1237,165.78,3.96
1238,165.89,3.82
1239,165.93,3.76
1240,165.94,3.72
1241,165.95,3.69
1242,165.94,3.6
1243,165.91,3.57
1244,165.9,3.36
1245,165.82,3.72
1246,165.86,3.74
1247,165.9,3.64
1248,165.91,3.71
1249,165.92,3.64
1250,165.92,3.74
1251,165.94,3.76
1252,165.96,3.78
1253,165.98,4.14
1254,166.1,3.7
1255,166.07,3.65
1256,166.05,3.95
1257,166.1,4.04
1258,166.17,3.51
1259,166.09,3.35
1260,165.99,3.05
1261,165.82,3.7
1262,165.87,3.55
1263,165.87,3.43
1264,165.82,3.42
1265,165.79,3.35
1266,165.74,3.76
1267,165.81,3.61
1268,165.82,3.52
1269,165.8,3.68
1270,165.83,3.59
1271,165.82,3.66
1272,165.83,3.67
1273,165.84,3.64
1274,165.83,3.69
1275,165.85,3.85
1276,165.92,3.52
1277,165.87,3.51
1278,165.83,3.65
1279,165.84,3.74
1280,165.88,3.8
1281,165.92,3.84
1282,165.97,3.33
1283,165.87,3.71
1284,165.89,3.53
1285,165.85,3.61
1286,165.85,4.11
1287,165.99,3.75
1288,166,3.54
1289,165.95,3.65
1290,165.95,3.59
1291,165.92,3.5
1292,165.88,4
1293,165.99,4.31
1294,166.15,3.83
1295,166.13,4.21
1296,166.26,3.82
1297,166.23,4.01
1298,166.25,3.93
1299,166.26,4.14
1300,166.32,4.02
1301,166.34,4.14
1302,166.38,4.06
1303,166.4,3.74
1304,166.34,4.08
1305,166.38,3.98
1306,166.38,4.1
1307,166.42,4.04
1308,166.43,4.01
1309,166.43,3.97
1310,166.43,3.99
1311,166.44,4.18
1312,166.48,4.28
1313,166.52,4.22
1314,166.55,4.25
1315,166.56,3.98
1316,166.53,4.07
1317,166.53,4.23
1318,166.55,4.25
1319,166.57,3.87
1320,166.52,4.1
1321,166.53,4.27
1322,166.56,4.06
1323,166.55,4.21
1324,166.57,4.07
1325,166.58,4.16
1326,166.59,3.93
1327,166.56,4.22
1328,166.57,4.19
1329,166.59,3.91
1330,166.55,4.63
1331,166.57,4.45
1332,166.59,4.37
1333,166.59,4.23
1334,166.6,4.23
1335,166.6,4.24
1336,166.6,4.42
1337,166.6,4.1
1338,166.59,4.25
1339,166.6,4.6
1340,166.6,4.52
1341,166.61,4.49
1342,166.61,4.63
1343,166.61,4.53
1344,166.61,4.43
1345,166.61,4.29
1346,166.61,4.61
1347,166.61,4.53
1348,166.61,4.39
1349,166.61,4.65
1350,166.61,4.69
1351,166.61,4.65
1352,166.61,4.75
1353,166.61,4.71
1354,166.61,4.64
1355,166.61,4.57
1356,166.61,2.37
1357,166.24,4.52
1358,166.38,4.35
1359,166.49,4.21
1360,166.53,4.25
1361,166.56,4.12
1362,166.57,4.01
1363,166.53,4.47
1364,166.55,4.25
1365,166.57,4.17
1366,166.58,4.18
1367,166.58,4.38
1368,166.59,4.51
1369,166.59,4.23
1370,166.6,4.3
1371,166.6,4.12
1372,166.58,4.18
1373,166.58,4.3
1374,166.59,4.39
1375,166.6,4.44
1376,166.6,4.24
1377,166.6,4.35
1378,166.61,4.45
1379,166.61,4.79
1380,166.61,4.41
1381,166.61,4.59
1382,166.61,4.57
1383,166.61,4.31
1384,166.61,4.49
1385,166.61,4.31
1386,166.61,4.73
1387,166.61,4.65
1388,166.61,4.57
1389,166.61,4.51
1390,166.61,4.63
1391,166.61,3.41
1392,166.54,2.5
1393,166.36,-39.64
1394,78.72,-9.24
1395,56.23,-41.51
1396,5.98,-5.3
1397,8.56,-8.7
1398,9.42,-9.67
1399,5.33,-5.69
1400,6.82,-7.3
1401,4.11,43.21
1402,132.35,-7.65
1403,157.86,7.7
1404,163.54,3.72
1405,164.44,2.46
1406,164.62,1.38
1407,164.51,1.75
1408,164.31,2.23
1409,164.23,2.79
1410,164.25,1.95
1411,164.03,1.47
1412,163.8,2.28
1413,163.88,1.08
1414,163.7,0.76
1415,163.31,2.29
1416,163.48,3.54
1417,163.81,4.31
1418,164.05,2.87
1419,163.84,0.1
1420,162.95,-0.61
1421,161.97,1.11
1422,162,0.72
1423,161.88,1.22
1424,162.02,1.2
1425,162.12,1.16
1426,162.18,1.16
1427,162.23,1.27
1428,162.32,1.58
1429,162.52,1.54
1430,162.65,1.03
1431,162.55,1.03
1432,162.59,0.43
1433,162.47,-0.27
1434,162.21,-0.55
1435,162.01,-0.75
1436,161.9,-1.02
1437,161.82,-1.2
1438,161.79,-1.53
1439,161.73,-1.75
1440,161.68,-1.9
1441,161.67,-2.09
1442,161.68,-2.14
1443,161.75,-2.45
1444,161.75,-2.67
1445,161.74,-2.7
1446,161.79,-2.89
1447,161.83,-3.13
1448,161.83,-3.29
1449,161.82,-3.56
1450,161.78,-3.3
1451,161.92,-3.32
1452,162.07,-3.29
1453,162.22,-3.48
1454,162.25,-3.41
1455,162.29,-3.35
1456,162.28,-3.02
1457,162.35,-3.2
1458,162.28,-3.24
1459,162.18,-2.98
1460,162.18,-2.86
1461,162.2,-3.16
1462,162.07,-2.97
1463,162.03,-2.61
1464,162.12,-2.5
1465,162.21,-2.19
1466,162.38,-2.64
1467,162.31,-2.45
1468,162.31,-2.5
1469,162.29,-2.53
1470,162.24,-2.7
1471,162.13,-2.17
1472,162.25,-1.65
1473,162.52,-2.54
1474,162.35,-2.53
1475,162.22,-2.54
1476,162.12,-2.24
1477,162.15,-3.13
1478,161.81,-1.67
1479,162.14,-1.82
1480,162.3,-2.32
1481,162.2,-2.12
1482,162.2,-2.38
1483,162.07,-1.85
1484,162.18,-2.22
1485,162.1,-2.02
1486,162.1,-1.86
1487,162.14,-2.04
1488,162.08,-2.22
1489,161.95,-1.97
1490,161.93,-1.31
1491,162.17,-2.87
1492,161.63,-1.33
1493,161.74,-0.98
1494,162.01,-2.63
1495,158.68,1.16
1496,158.26,1.72
1497,158.3,1.9
1498,158.53,1.65
1499,158.74,0.9
1500,158.54,1.64
1501,158.18,1.92
1502,157.8,2.64
1503,158.16,1.7
1504,157.92,2.28
1505,158.02,2.64
1506,158.3,1.24
1507,157.81,2.31
1508,157.96,1.56
1509,157.69,2.85
1510,158.13,2.31
1511,158.21,2.37
1512,158.3,1.78
1513,158.09,2.53
1514,158.3,1.84
1515,158.14,2.38
1516,158.3,1.42
1517,157.93,2.37
1518,158.11,2.09
1519,158.08,2.02
1520,158.03,2.15
1521,158.04,2.8
1522,158.38,1.52
1523,158.02,2.22
1524,158.09,1.73
1525,157.9,2.84
1526,158.31,2.28
1527,158.37,2.08
1528,158.3,2
1529,158.21,2.95
1530,158.6,1.8
1531,158.38,2.88
1532,158.71,1.51
1533,158.35,2.31
1534,158.47,1.23
1535,158,2.9
1536,158.48,1.54
1537,158.17,2.83
1538,158.56,1.9
1539,158.41,1.45
1540,158.05,2.71
1541,158.42,2.6
1542,158.63,2.47
1543,158.74,1.54
1544,158.4,1.98
1545,158.33,2.81
1546,158.69,2.27
1547,158.74,2
1548,158.64,2.22
1549,158.68,1.38
1550,158.29,2.57
1551,158.6,2.6
1552,158.82,2.56
1553,159.01,2.51
1554,159.13,2.35
1555,159.18,6.48
1556,160.76,2.1
1557,161.3,-11.48
1558,154.58,-50.06
1559,71.12,-5.7
1560,20.74,9.08
1561,17.73,-15.99
1562,11.06,-9.54
1563,12.3,-9
1564,15,-4.24
1565,31.83,-21.73
1566,21.28,-10.96
1567,17.5,-10
1568,9.91,-9.19
1569,6.02,-6.12
1570,3.09,-3.15
1571,1.89,-2.21
1572,0.49,-1.19
1573,-0.55,-1.97
1574,-2.64,1.92
1575,-1.49,-0.01
1576,-2.11,1.07
1577,-1.76,1.68
1578,-0.67,-0.39
1579,-1.52,2.44
1580,0.41,-3.31
1581,-2.68,1.27
1582,-1.88,1.96
1583,-0.57,-1.21
1584,-2.25,2.43
1585,-0.49,0.61
1586,-0.33,0.97
1587,0.2,0.48
1588,0.32,0.28
1589,0.3,3.36
1590,2.3,9.48
1591,12.22,-12.16
1592,2.17,-1.99
1593,1.39,-0.97
1594,0.93,0.27
1595,1.2,12.9
1596,11.67,3.59
1597,14.61,-1.73
1598,12.62,2
1599,13.36,1.24
1600,14.04,1.06
1601,14.54,0.72
1602,14.85,-0.71
1603,14.44,0.48
1604,14.56,-0.32
1605,14.4,0.1
1606,14.36,0.6
1607,14.61,-1.35
1608,13.64,-0.28
1609,13.07,0.89
1610,13.08,2.58
1611,14.01,-0.21
1612,13.41,-0.29
1613,12.48,2.74
1614,13.58,0
1615,13.1,1.92
1616,13.66,0.3
1617,13.37,1.41
1618,13.67,0.75
1619,13.67,0.39
1620,13.37,0.79
1621,13.32,-0.08
1622,12.61,2.25
1623,13.41,-10.67
1624,6.49,-4.13
1625,5.3,-3.14
1626,4.69,-1.91
1627,4.46,-2.68
1628,3.76,-1.84
1629,3.46,10.22
1630,11.32,-0.24
1631,10.54,1.3
1632,10.39,1.91
1633,10.83,-0.97
1634,8.55,-8.31
1635,4.22,-4.16
1636,3.26,-2.02
1637,2.86,10.08
1638,10.69,-10.01
1639,3.53,-2.95
1640,3.06,-2.4
1641,2.47,13.95
1642,11.6,-8.42
1643,4.98,-1.82
1644,4.12,12.86
1645,11.72,2.66
1646,13.43,-10.25
1647,6.27,-2.69
1648,5.55,-1.83
1649,5.12,-1.46
1650,4.77,-1.19
1651,4.5,-5.46
1652,2.69,-5.59
1653,0.46,-3.06
1654,-0.82,-1.47
1655,-1.19,-0.79
1656,-1.17,-1.39
1657,-1.96,-0.94
1658,-2.58,-0.2
1659,-2.86,0.14
1660,-2.6,-0.02
1661,-2.79,0.29
1662,-2.68,0.22
1663,-2.48,0.08
1664,-2.25,-0.21
1665,-2.3,-0.22
1666,-2.35,-0.07
1667,-2.28,-0.12
1668,-2.59,0.13
1669,-2.69,0.33
1670,-2.6,0.2
1671,-2.63,0.25
1672,-2.58,0.22
1673,-2.6,0.06
1674,-2.65,0.19
1675,-2.61,0.1
1676,-2.63,0.07
1677,-2.64,0.1
1678,-2.67,0.15
1679,-2.63,0.05
1680,-2.83,0.19
1681,-2.9,0.32
1682,-2.87,0.25
1683,-3.01,0.25
1684,-3.06,0.31
1685,-3.09,0.37
1686,-3.16,0.36
1687,-3.26,0.42
1688,-3.31,0.41
1689,-3.14,0.24
1690,-2.99,0.09
1691,-3.4,0.5
1692,-3.4,0.5
1693,-3.4,0.5
1694,-3.35,0.45
1695,-3.18,0.28
1696,-3.18,0.28
1697,-3.17,0.27
1698,-3.19,0.29
1699,-3.19,0.29
1700,-3.19,0.29
1701,-3.19,0.29
1702,-3.19,0.29
1703,-3.19,0.3
1704,-3.18,0.29
1705,-3.19,0.29
1706,-3.18,0.28
1707,-3.15,0.25
1708,-3.15,0.26
1709,-3.17,0.27
1710,-3.17,0.28
1711,-3.16,0.26
1712,-3.16,0.27
1713,-3.18,0.28
1714,-3.17,0.27
1715,-3.18,0.28
1716,-3.17,0.28
1717,-3.18,0.28
1718,-3.17,0.27
1719,-3.17,0.27
1720,-3.16,0.27
1721,-3.18,0.29
1722,-3.15,0.26
1723,-3.19,0.29
1724,-3.2,0.31
1725,-3.21,0.32
1726,-3.18,0.29
1727,-3.24,0.35
1728,-3.2,0.3
1729,-3,0.11
1730,-3,0.1
1731,-3,0.11
1732,-3,0.1
1733,-2.96,0.06
1734,-3.37,0.47
1735,-3.39,0.5
1736,-3.29,0.39
1737,-2.98,0.08
1738,-3.34,0.45
1739,-3.36,0.47
1740,-3.36,0.46
1741,-3.17,0.28
1742,-3.18,0.28
1743,-3.2,0.31
1744,-3.22,0.32
1745,-3.16,0.26
1746,-3.21,0.32
1747,-3.19,0.3
1748,-3.18,0.29
1749,-3.19,0.3
1750,-3.16,0.26
1751,-3.26,0.37
1752,-3.38,0.48
1753,-3.36,0.47
1754,-3.35,0.46
1755,-3.32,0.43
1756,-3.39,0.49
1757,-3.4,0.5
1758,-3.39,0.5
1759,-3.39,0.5
1760,-3.39,0.49
1761,-3.38,0.49
1762,-3.38,0.49
1763,-3.38,0.48
1764,-3.38,0.49
1765,-3.38,0.49
1766,-3.38,0.48
1767,-3.38,0.48
1768,-3.38,0.48
1769,-3.37,0.47
1770,-3.37,0.48
1771,-3.38,0.48
1772,-3.36,0.47
1773,-3.37,0.48
1774,-3.36,0.47
1775,-3.37,0.48
1776,-3.37,0.48
1777,-3.37,0.48
1778,-3.37,0.48
1779,-3.37,0.48
1780,-3.37,0.48
1781,-3.37,0.47
1782,-3.37,0.48
1783,-3.37,0.48
1784,-3.37,0.48
1785,-3.37,0.48
1786,-3.37,0.48
1787,-3.37,0.48
1788,-3.37,0.48
1789,-3.37,0.48
1790,-3.37,0.48
1791,-3.37,0.48
1792,-3.37,0.48
1793,-3.37,0.48
1794,-3.37,0.48
1795,-3.37,0.48
1796,-3.37,0.48
1797,-3.36,0.47
1798,-3.37,0.48
1799,-3.37,0.48
1800,-3.37,0.48
1801,-3.37,0.48
1802,-3.37,0.48
1803,-3.36,0.48
1804,-3.36,0.47
1805,-3.36,0.47
1806,-3.35,0.46
1807,-3.35,0.46
1808,-3.34,0.46
1809,-3.35,0.46
1810,-3.35,0.46
1811,-3.35,0.46
1812,-3.35,0.46
1813,-3.35,0.46
1814,-3.34,0.46
1815,-3.35,0.46
1816,-3.35,0.46
1817,-3.35,0.46
1818,-3.35,0.46
1819,-3.35,0.46
1820,-3.35,0.46
1821,-3.35,0.47
1822,-3.35,0.46
1823,-3.34,0.46
1824,-3.34,0.46
1825,-3.35,0.46
1826,-3.35,0.46
1827,-3.34,0.46
1828,-3.34,0.46
1829,-3.35,0.46
1830,-3.35,0.46
1831,-3.35,0.46
1832,-3.35,0.46
1833,-3.35,0.46
1834,-3.35,0.46
1835,-3.35,0.46
1836,-3.35,0.47
1837,-3.35,0.46
1838,-3.35,0.46
1839,-3.34,0.46
1840,-3.35,0.46
1841,-3.34,0.46
1842,-3.34,0.46
1843,-3.35,0.47
1844,-3.34,0.46
1845,-3.34,0.46
1846,-3.34,0.46
1847,-3.34,0.46
1848,-3.35,0.46
1849,-3.34,0.46
1850,-3.35,0.46
1851,-3.35,0.46
1852,-3.34,0.46
1853,-3.35,0.46
1854,-3.34,0.46
1855,-3.34,0.46
1856,-3.35,0.46
1857,-3.35,0.46
1858,-3.35,0.46
1859,-3.34,0.46
1860,-3.35,0.47
1861,-3.35,0.46
1862,-3.35,0.47
1863,-3.35,0.47
1864,-3.35,0.47
1865,-3.35,0.47
1866,-3.35,0.47
1867,-3.35,0.47
1868,-3.35,0.47
1869,-3.35,0.47
1870,-3.35,0.47
1871,-3.35,0.47
1872,-3.35,0.47
1873,-3.36,0.47
1874,-3.35,0.47
1875,-3.35,0.47
1876,-3.35,0.47
1877,-3.35,0.47
1878,-3.35,0.47
1879,-3.35,0.46
1880,-3.34,0.46
1881,-3.34,0.46
1882,-3.35,0.47
1883,-3.35,0.47
1884,-3.35,0.47
1885,-3.34,0.46
1886,-3.34,0.46
1887,-3.35,0.47
1888,-3.35,0.47
1889,-3.35,0.47
1890,-3.34,0.46
1891,-3.34,0.46
1892,-3.34,0.46
1893,-3.33,0.46
1894,-3.34,0.46
1895,-3.33,0.46
1896,-3.34,0.46
1897,-3.33,0.45
1898,-3.34,0.46
1899,-3.34,0.46
1900,-3.33,0.45
1901,-3.33,0.45
1902,-3.33,0.45
1903,-3.33,0.45
1904,-3.33,0.45
1905,-3.33,0.45
1906,-3.33,0.45
1907,-3.33,0.45
1908,-3.33,0.45
1909,-3.33,0.45
1910,-3.33,0.45
1911,-3.33,0.45
1912,-3.33,0.45
1913,-3.32,0.44
1914,-3.33,0.45
1915,-3.33,0.45
1916,-3.33,0.45
1917,-3.33,0.45
1918,-3.33,0.45
1919,-3.33,0.45
1920,-3.33,0.45
1921,-3.33,0.45
1922,-3.33,0.45
1923,-3.33,0.45
1924,-3.33,0.46
1925,-3.33,0.45
1926,-3.33,0.46
1927,-3.33,0.46
1928,-3.34,0.46
1929,-3.34,0.47
1930,-3.34,0.46
1931,-3.34,0.47
1932,-3.34,0.47
1933,-3.34,0.47
1934,-3.34,0.46
1935,-3.34,0.47
1936,-3.34,0.47
1937,-3.34,0.47
1938,-3.34,0.46
1939,-3.34,0.47
1940,-3.34,0.47
1941,-3.34,0.46
1942,-3.34,0.47
1943,-3.34,0.47
1944,-3.34,0.47
1945,-3.34,0.47
1946,-3.35,0.47
1947,-3.34,0.47
1948,-3.34,0.47
1949,-3.34,0.47
1950,-3.34,0.47
1951,-3.34,0.47
1952,-3.34,0.47
1953,-3.34,0.46
1954,-3.34,0.47
1955,-3.34,0.47
1956,-3.34,0.47
1957,-3.34,0.47
1958,-3.35,0.47
1959,-3.35,0.47
1960,-3.34,0.47
1961,-3.35,0.47
1962,-3.35,0.47
1963,-3.35,0.48
1964,-3.35,0.48
1965,-3.35,0.48
1966,-3.35,0.48
1967,-3.35,0.48
1968,-3.35,0.48
1969,-3.35,0.48
1970,-3.35,0.48
1971,-3.35,0.48
1972,-3.35,0.48
1973,-3.35,0.48
1974,-3.35,0.48
1975,-3.34,0.47
1976,-3.34,0.47
1977,-3.34,0.47
1978,-3.34,0.47
1979,-3.34,0.47
1980,-3.34,0.47
1981,-3.34,0.47
1982,-3.34,0.47
1983,-3.34,0.47
1984,-3.34,0.47
1985,-3.34,0.47
1986,-3.34,0.47
1987,-3.34,0.47
1988,-3.34,0.47
1989,-3.34,0.47
1990,-3.33,0.46
1991,-3.34,0.47
1992,-3.34,0.47
1993,-3.34,0.47
1994,-3.34,0.47
1995,-3.34,0.47
1996,-3.34,0.47
1997,-3.34,0.47
1998,-3.34,0.47


==> csv/nar.csv <==
Timestep,Actual,NAR_UM_Model
0,0.03,0.31
1,-0.73,-0.28
2,-1.06,-0.72
3,-0.95,-1.06
4,-0.89,-0.44
5,-0.84,-0.34
6,-0.78,-1.23
7,-0.89,-0.83
8,-0.8,-0.86
9,-0.77,-1.1
10,-0.72,-0.22
11,-0.7,-0.42
12,-0.97,-0.57
13,-1.07,-1.4
14,-1.05,-0.77
15,-1.09,-0.98
16,-0.93,-0.48
17,-0.94,-1.5
18,-0.8,-0.23
19,-0.98,-1.2
20,-0.89,-1.34
21,-1.03,-1.42
22,-1.21,-0.87
23,-1.19,-1.24
24,-1.28,-1.34
25,-1.45,-1.33
26,0.57,1.07
27,-0.9,-1.3
28,-1.5,-1.44
29,-1.49,-1.15
30,-2.38,-2.04
31,-0.51,-0.9
32,1.76,1.31
33,10.79,11.35
34,0.03,-0.31
35,-0.73,-1.06
36,-1.06,-1.12
37,-0.95,-1.06
38,-0.89,-0.94
39,-0.84,-0.56
40,-0.78,-0.44
41,-0.89,-1.11
42,-0.8,-1.08
43,-0.77,-0.37
44,-0.72,-1.12
45,-0.7,-0.58
46,-0.97,-1.47
47,-1.07,-1.63
48,-1.05,-1.21
49,0.03,0.08
50,-0.73,-0.33
51,-1.06,-1.56
52,-0.95,-1.51
53,-0.89,-1
54,-0.84,-0.39
55,-0.78,-1.29
56,-0.89,-1.39
57,-0.8,-1.36
58,-0.77,-0.37
59,-0.72,-0.16
60,-0.7,-0.53
61,-0.97,-1.13
62,-1.07,-0.5
63,-1.05,-0.82
64,-1.09,-0.93
65,-0.93,-0.48
66,-0.94,-1.33
67,-0.8,-1.13
68,-0.98,-1.2
69,-0.89,-0.38
70,-1.03,-1.2
71,-1.21,-1.38
72,-1.19,-1.3
73,-1.28,-0.84
74,-1.45,-1.84
75,0.57,0.12
76,-0.9,-1.02
77,-1.5,-1.72
78,-1.49,-1.43
79,-2.38,-1.87
80,-0.51,-0.62
81,0.03,0.36
82,-0.73,-1.12
83,-1.06,-0.55
84,-0.95,-0.78
85,-0.89,-0.66
86,-0.84,-0.9
87,-0.78,-0.95
88,-0.89,-0.83
89,-0.8,-0.91
90,-0.77,-0.37
91,-0.72,-1.17
92,-0.7,-0.36
93,-0.97,-0.68
94,-1.07,-1.4
95,-1.05,-0.71
96,-1.09,-1.66
97,-0.93,-1.21
98,-0.94,-1.22
99,-0.8,-0.52
100,-0.98,-0.64
101,-0.89,-0.55
102,-1.03,-0.97
103,-1.21,-1.04
104,-1.19,-0.68
105,-1.28,-1.34
106,-1.45,-2.01
107,0.57,1.02
108,-0.9,-1.3
109,-1.5,-1.78
110,-1.49,-1.99
111,-2.38,-2.44
112,-0.51,-0.06
113,1.76,1.53
114,10.79,10.29
115,0.03,0.53
116,-0.73,-0.22
117,-1.06,-0.5
118,-0.95,-1.28
119,-0.89,-1.34
120,-0.84,-1.24
121,-0.78,-0.5
122,-0.89,-0.44
123,-0.8,-0.47
124,-0.77,-0.93
125,-0.72,-0.33
126,-0.7,-0.87
127,-0.97,-0.52
128,-1.07,-0.79
129,-1.05,-0.93
130,0.03,-0.37
131,-0.73,-0.67
132,-1.06,-0.61
133,-0.95,-0.44
134,-0.89,-0.33
135,-0.84,-0.95
136,-0.78,-0.95
137,-0.89,-1.34
138,-0.8,-0.47
139,-0.77,-1.33
140,-0.72,-0.89
141,-0.7,-0.42
142,-0.97,-0.68
143,-1.07,-0.95
144,-1.05,-1.5
145,-1.09,-0.59
146,-0.93,-1.38
147,-0.94,-0.88
148,-0.8,-1.02
149,-0.98,-0.92
150,-0.89,-0.44
151,-1.03,-0.69
152,-1.21,-0.98
153,-1.19,-0.79
154,-1.28,-1.68
155,-1.45,-1.11
156,0.57,0.68
157,-0.9,-1.18
158,-1.5,-2.06
159,-1.49,-1.71
160,-2.38,-2.32
161,-0.51,0
162,0.03,-0.48
163,-0.73,-0.78
164,-1.06,-1.4
165,-0.95,-1.23
166,-0.89,-1.17
167,-0.84,-0.39
168,-0.78,-1.34
169,-0.89,-1.39
170,-0.8,-0.35
171,-0.77,-0.6
172,-0.72,-0.39
173,-0.7,-0.36
174,-0.97,-0.46
175,-1.07,-0.79
176,-1.05,-0.71
177,-1.09,-0.76
178,-0.93,-1.38
179,-0.94,-1.44
180,-0.8,-1.25
181,-0.98,-1.37
182,-0.89,-0.55
183,-1.03,-1.25
184,-1.21,-1.26
185,-1.19,-1.58
186,-1.28,-0.95
187,-1.45,-1.56
188,0.57,0.34
189,-0.9,-0.34
190,-1.5,-1.72
191,-1.49,-1.04
192,-2.38,-2.49
193,-0.51,-0.79
194,1.76,1.36
195,10.79,11.07
196,0.03,0.14
197,-0.73,-1.18
198,-1.06,-1.62
199,-0.95,-0.66
200,-0.89,-0.5
201,-0.84,-0.67
202,-0.78,-0.84
203,-0.89,-0.44
204,-0.8,-1.36
205,-0.77,-0.32
206,-0.72,-0.22
207,-0.7,-0.19
208,-0.97,-1.53
209,-1.07,-0.95
210,-1.05,-1.55
211,0.03,-0.2
212,-0.73,-0.33
213,-1.06,-0.89
214,-0.95,-1.4
215,-0.89,-1.45
216,-0.84,-0.39
217,-0.78,-1.01
218,-0.89,-1.39
219,-0.8,-0.69
220,-0.77,-0.88
221,-0.72,-0.39
222,-0.7,-0.92
223,-0.97,-1.13
224,-1.07,-0.62
225,-1.05,-1.61
226,-1.09,-1.54
227,-0.93,-0.42
228,-0.94,-1.38
229,-0.8,-0.46
230,-0.98,-0.7
231,-0.89,-0.55
232,-1.03,-0.86
233,-1.21,-0.64
234,-1.19,-0.68
235,-1.28,-0.78
236,-1.45,-0.94
237,0.57,1.13
238,-0.9,-0.74
239,-1.5,-1.89
240,-1.49,-1.32
241,-2.38,-1.93
242,-0.51,-0.73
243,0.77,0.65
244,0.72,0.84
245,0.7,0.13
246,0.97,1.36
247,1.07,1.35
248,1.05,1.44
249,-0.03,0.09
250,0.73,0.78
251,1.06,1.62
252,0.95,0.83
253,0.89,1.17
254,0.84,1.24
255,0.78,1.23
256,0.89,1.17
257,0.8,1.36
258,0.77,0.54
259,0.72,1.17
260,0.7,0.58
261,0.97,1.13
262,1.07,1.12
263,1.05,1.61
264,1.09,1.54
265,0.93,1.1
266,0.94,1.5
267,0.8,0.85
268,0.98,1.09
269,0.89,1.4
270,1.03,0.58
271,1.21,1.49
272,1.19,1.3
273,1.28,1.73
274,1.45,1.84
275,-0.57,-0.85
276,0.9,1.24
277,1.5,1.33
278,1.49,1.99
279,2.38,1.87
280,0.51,-0.05
281,1.76,2.26
282,10.79,10.85
283,25.86,26.03
284,148.26,148.59
285,148.03,147.64
286,147.73,148.07
287,148.14,148.54
288,147.37,147.03
289,146.96,147.07
290,146.63,146.74
291,146.42,146.98
292,146.08,146.53
293,145.42,145.53
294,144.99,145.04
295,145.57,145
296,145.61,145.39
297,145.66,146.06
298,145.74,145.91
299,145.77,145.88
300,146.03,146.48
301,146.23,146.74
302,146.29,146.35
303,146.4,146.8
304,146.6,146.49
305,146.77,146.27
306,146.96,146.51
307,147.07,147.52
308,147.22,147.27
309,147.4,146.89
310,147.46,147.8
311,147.47,147.02
312,147.52,147.3
313,147.56,147.39
314,147.79,147.73
315,147.8,147.29
316,147.76,147.25
317,147.69,147.13
318,147.85,147.34
319,147.87,147.93
320,147.75,148.26
321,147.94,147.44
322,148.33,148.49
323,148.3,148.58
324,148.33,148.27
325,148.15,148.32
326,148.36,148.59
327,148.32,147.81
328,148.59,148.98
329,148.62,148.51
330,148.46,148.69
331,148.77,148.43
332,149.42,149.02
333,149.11,148.66
334,147.82,147.43
335,146.74,146.68
336,146.22,146.62
337,146.36,146.19
338,146.45,146.96
339,146.38,145.98
340,146.28,145.78
341,146.29,146.57
342,146.37,145.98
343,146.52,146.91
344,146.56,146
345,146.47,146.42
346,146.45,146.68
347,146.4,146.17
348,146.4,146.74
349,146.42,146.37
350,146.66,146.21
351,146.62,146.79
352,146.65,146.26
353,146.63,147.02
354,146.64,146.07
355,146.65,146.54
356,146.75,146.3
357,146.49,146.38
358,146.59,146.76
359,146.5,146.72
360,146.37,146.31
361,146.32,146.43
362,146.34,146
363,146.35,146.19
364,146.34,145.95
365,146.46,146.02
366,146.54,146.26
367,146.5,146.16
368,146.51,146.79
369,146.49,146.1
370,146.53,146.58
371,146.47,145.97
372,146.5,147
373,146.42,146.08
374,146.56,147.12
375,146.5,146.34
376,146.48,146.82
377,146.46,146.01
378,146.43,146.88
379,146.43,146.93
380,146.41,146.69
381,146.44,146.72
382,146.47,146.13
383,146.56,146.78
384,146.53,146.93
385,146.5,146.9
386,146.49,146.16
387,146.48,146.14
388,146.76,146.99
389,146.55,146.04
390,146.54,146.04
391,146.48,146.82
392,146.47,146.75
393,146.5,146.11
394,146.51,146.4
395,146.63,146.13
396,146.57,146.46
397,146.5,146.28
398,146.48,146.93
399,146.52,146.75
400,146.6,147
401,146.72,147.06
402,146.68,146.85
403,146.61,146.16
404,146.64,146.31
405,146.54,146.77
406,146.56,146.89
407,146.72,147.11
408,146.6,146.27
409,146.62,146.22
410,146.51,146.91
411,146.53,146.42
412,146.61,147
413,146.73,146.45
414,146.65,147.04
415,146.53,146.19
416,146.57,146.07
417,146.48,145.92
418,146.51,146.18
419,146.52,146.86
420,146.47,146.69
421,146.48,146.37
422,146.5,145.99
423,146.49,146.88
424,146.69,147.25
425,146.64,146.87
426,146.57,146.97
427,146.6,146.32
428,146.54,146.2
429,146.67,146.1
430,146.82,147.27
431,146.83,146.27
432,146.73,146.56
433,146.79,147.18
434,146.71,146.31
435,146.67,146.45
436,146.67,146.44
437,146.6,146.26
438,146.61,146.78
439,146.71,147.21
440,146.78,147.12
441,146.74,146.69
442,146.71,147.1
443,146.66,146.16
444,146.7,146.87
445,146.6,146.76
446,146.72,147.28
447,146.58,146.13
448,146.6,147.05
449,146.62,146.68
450,146.82,146.54
451,146.81,147.25
452,146.76,147.27
453,146.69,146.18
454,146.81,146.75
455,146.69,146.91
456,146.65,146.93
457,146.94,146.54
458,146.81,146.36
459,146.68,146.79
460,146.68,147.24
461,146.58,146.07
462,146.67,147.12
463,146.63,146.8
464,146.67,146.61
465,146.66,147.11
466,146.76,146.19
467,146.73,146.39
468,146.72,147.12
469,146.57,146.46
470,146.58,146.13
471,146.73,146.5
472,146.78,146.66
473,146.71,146.43
474,146.75,146.64
475,146.77,146.88
476,146.7,146.14
477,146.61,146.44
478,146.71,146.55
479,146.67,146.16
480,146.61,147
481,146.71,147.16
482,146.68,146.96
483,146.64,146.81
484,146.68,146.18
485,146.56,146.34
486,146.69,146.92
487,146.66,147
488,146.49,146.32
489,146.69,147.19
490,146.68,146.34
491,146.65,147.21
492,146.63,146.46
493,146.57,147.02
494,146.67,147.01
495,146.66,147.16
496,146.74,146.79
497,146.7,147.04
498,146.59,146.53
499,146.62,147.07
500,146.53,145.97
501,146.64,146.25
502,146.62,146.34
503,146.5,146.33
504,146.48,146.09
505,146.45,146.67
506,146.69,146.97
507,146.71,146.15
508,146.73,146.62
509,146.7,146.42
510,146.61,146.11
511,146.65,146.88
512,146.75,146.41
513,146.62,146.45
514,146.59,147.15
515,146.56,147.07
516,146.67,146.89
517,146.66,146.49
518,146.75,147.25
519,146.74,147.19
520,146.61,146.33
521,146.73,147.24
522,146.67,146.17
523,146.61,146.38
524,146.66,147
525,146.71,146.82
526,146.64,147.2
527,146.62,146.17
528,146.63,146.69
529,146.6,146.03
530,146.79,146.51
531,146.76,146.81
532,146.64,146.3
533,146.71,146.77
534,146.62,147.01
535,146.61,146.84
536,146.64,146.25
537,146.72,146.33
538,146.73,146.33
539,146.69,146.24
540,146.67,146.62
541,146.82,146.93
542,146.96,146.4
543,146.89,147.29
544,146.84,146.67
545,146.81,146.48
546,146.72,146.89
547,146.73,146.23
548,146.76,147.26
549,146.84,146.95
550,146.72,147.22
551,146.76,147.26
552,146.81,147.21
553,146.79,146.34
554,146.7,146.65
555,146.74,146.9
556,146.86,147.2
557,146.74,146.24
558,146.72,147.17
559,146.72,146.33
560,146.73,146.51
561,146.63,146.41
562,146.53,145.97
563,146.74,146.8
564,146.69,146.8
565,146.66,146.55
566,146.7,147.27
567,146.62,146.68
568,146.65,146.37
569,146.67,146.11
570,146.71,146.14
571,146.59,146.81
572,146.59,146.37
573,146.57,146.79
574,146.56,146.16
575,146.58,146.64
576,146.55,146.44
577,146.56,146.16
578,146.58,146.41
579,146.62,146.79
580,146.61,146.39
581,146.66,146.61
582,146.66,146.82
583,146.72,146.16
584,146.7,146.48
585,146.65,146.48
586,146.7,146.47
587,146.71,146.15
588,146.68,146.9
589,146.63,146.74
590,146.62,147.07
591,146.51,146.06
592,146.55,146.21
593,146.59,146.65
594,146.54,146.6
595,146.63,146.74
596,146.63,147.19
597,146.63,146.13
598,146.6,146.77
599,146.57,146
600,146.52,146.63
601,146.56,146.45
602,146.67,146.17
603,146.68,146.57
604,146.62,146.17
605,146.73,146.51
606,146.59,146.14
607,146.62,147.18
608,146.69,146.74
609,146.67,147.12
610,146.66,146.49
611,146.73,147.01
612,146.66,147
613,146.68,147.18
614,146.66,147.05
615,146.69,147.26
616,146.77,146.55
617,146.62,146.34
618,146.69,147.19
619,146.68,146.51
620,146.67,147.12
621,146.68,146.12
622,146.65,146.21
623,146.66,147.06
624,146.66,146.77
625,146.62,146.28
626,146.71,146.48
627,146.57,147.02
628,146.75,147.15
629,146.68,146.23
630,146.7,146.64
631,146.68,146.9
632,146.73,146.78
633,146.69,147.2
634,146.67,146.39
635,146.69,146.52
636,146.74,147.19
637,146.62,146.45
638,146.71,146.32
639,146.76,146.48
640,146.81,146.65
641,146.75,146.19
642,146.88,146.37
643,146.93,146.7
644,146.88,147.38
645,146.87,147.26
646,146.83,146.78
647,146.9,146.84
648,146.89,147
649,146.9,146.56
650,146.81,146.25
651,146.83,146.38
652,146.77,147.05
653,146.82,147.21
654,146.88,147.05
655,146.88,146.31
656,146.81,146.47
657,146.81,147.26
658,146.92,146.47
659,146.91,146.35
660,146.84,146.95
661,146.82,146.98
662,146.74,146.46
663,146.82,146.43
664,146.79,146.95
665,147.09,146.81
666,147.16,146.77
667,147.03,147.48
668,147.09,147.26
669,147.11,147.62
670,147.31,147.14
671,147.29,147.57
672,147.32,147.89
673,148.05,147.88
674,148.45,148.51
675,148.67,148.79
676,148.36,148.64
677,148.69,148.74
678,148.94,149.11
679,148.97,148.86
680,149.04,149.2
681,149.01,148.62
682,149.03,148.63
683,149.34,149.22
684,149.54,149.59
685,149.54,149.82
686,149.5,149.95
687,149.6,149.99
688,149.48,149.99
689,149.44,149.16
690,149.63,149.35
691,149.55,149.94
692,149.56,149.68
693,149.61,149.11
694,149.58,149.63
695,149.49,149.1
696,149.42,149.65
697,149.36,148.91
698,149.5,149.11
699,149.61,150.17
700,149.45,149.73
701,149.72,149.94
702,149.44,149.32
703,149.37,149.25
704,149.43,149.04
705,149.34,149.51
706,149.53,149.14
707,149.59,149.42
708,149.64,150.09
709,152.67,152.61
710,154.84,154.61
711,155.79,156.01
712,156.16,156.56
713,156.85,156.56
714,157.66,158.11
715,158.42,158.14
716,159.05,159.61
717,159.47,159.31
718,159.87,160.26
719,159.94,159.66
720,160.3,159.74
721,160.55,160.22
722,161.1,160.99
723,161.45,161.73
724,161.68,161.73
725,161.84,162.07
726,161.94,161.66
727,162.02,161.85
728,162.14,161.58
729,162.21,162.15
730,162.28,162.67
731,162.36,161.91
732,162.4,162.06
733,162.51,162.45
734,162.59,163.04
735,162.58,162.19
736,162.59,162.37
737,162.61,162.56
738,162.63,163.19
739,162.63,163.13
740,162.71,163.05
741,162.74,162.57
742,162.74,162.17
743,162.7,162.42
744,162.69,162.97
745,162.63,162.8
746,162.57,162.63
747,162.53,162.93
748,162.56,162.73
749,162.54,162.65
750,162.46,162.57
751,162.49,163
752,162.54,162.87
753,162.57,162.01
754,162.57,162.07
755,162.53,162.98
756,162.47,162.19
757,162.48,162.37
758,162.4,162.06
759,162.4,162.56
760,162.41,162.19
761,162.12,162.52
762,162.17,162.51
763,162.18,162.57
764,162.12,161.96
765,162.22,161.88
766,162.21,161.76
767,162.12,161.72
768,162.16,161.83
769,162.15,162.48
770,162.22,162.33
771,162.19,162.3
772,162.21,162.33
773,162.17,162.23
774,162.17,161.72
775,162.19,162.47
776,162.17,161.78
777,162.27,162.5
778,162.27,162.43
779,162.3,161.96
780,162.32,162.27
781,162.3,162.14
782,162.35,162.07
783,162.29,162.57
784,162.33,161.99
785,162.29,162.13
786,162.29,162.24
787,162.31,161.75
788,162.31,162.88
789,162.35,162.75
790,162.35,162.52
791,162.39,162.72
792,162.38,162.55
793,162.38,162.1
794,162.4,162.34
795,162.4,161.95
796,162.4,162.29
797,162.37,161.92
798,162.35,162.18
799,162.35,162.24
800,162.37,162.71
801,162.39,162.22
802,162.39,162.95
803,162.28,162.84
804,162.25,161.86
805,162.31,162.87
806,162.3,162.36
807,162.3,162.47
808,162.22,162.28
809,162.26,161.98
810,162.24,162.3
811,162.27,162.72
812,162.27,162.1
813,162.23,162.4
814,162.21,162.66
815,162.19,162.69
816,162.18,162.52
817,162.19,162.36
818,162.2,162.76
819,162.22,162.34
820,162.22,162.55
821,162.16,161.88
822,162.2,161.81
823,162.25,161.8
824,162.26,162.15
825,162.25,162.19
826,162.23,161.72
827,162.27,161.76
828,162.26,161.81
829,162.23,162.07
830,162.19,162.25
831,162.2,162.31
832,162.19,162.53
833,162.26,162.49
834,162.32,161.98
835,162.32,161.98
836,162.32,161.93
837,162.33,162.73
838,162.31,161.86
839,162.28,161.94
840,162.26,162.82
841,162.26,162.37
842,162.31,162.42
843,162.34,162.9
844,162.37,162.82
845,162.35,162.24
846,162.34,162.28
847,162.36,162.7
848,162.39,162.11
849,162.37,162.59
850,162.3,162.14
851,162.36,162.03
852,162.38,162.44
853,162.36,161.85
854,162.34,162.4
855,162.32,162.82
856,162.28,162.23
857,162.34,162.06
858,162.39,162.62
859,162.33,161.99
860,162.33,162.21
861,162.31,162.14
862,162.28,161.94
863,162.28,162.62
864,162.3,162.41
865,162.35,161.96
866,162.35,162.69
867,162.36,162.92
868,162.33,162.28
869,162.33,161.77
870,162.31,162.59
871,162.29,161.89
872,162.31,162.14
873,162.29,162.34
874,162.29,161.73
875,162.31,161.92
876,162.33,162.05
877,162.34,162.79
878,162.37,161.92
879,162.36,161.85
880,162.34,162.85
881,162.31,161.75
882,162.26,162.49
883,162.24,162.69
884,162.27,162.04
885,162.34,162.9
886,162.34,162.45
887,162.32,162.1
888,162.31,162.03
889,162.32,161.76
890,162.4,162.06
891,162.45,162.4
892,162.49,162.21
893,162.5,162.44
894,162.51,162.01
895,162.49,162.04
896,162.49,162.43
897,162.49,162.1
898,162.52,161.95
899,162.54,162.14
900,162.53,162.64
901,162.58,162.63
902,162.58,162.97
903,162.54,162.2
904,162.54,162.65
905,162.56,163.12
906,162.33,161.88
907,162.47,162.02
908,162.57,162.07
909,162.65,162.7
910,162.64,163.15
911,162.67,162.39
912,162.6,162.48
913,162.6,162.94
914,162.64,162.24
915,162.72,163.22
916,162.68,162.91
917,162.73,162.51
918,162.73,162.51
919,162.71,162.6
920,162.67,162.27
921,162.75,162.8
922,162.76,162.31
923,162.68,163.13
924,162.7,162.25
925,162.75,163.2
926,162.76,162.31
927,162.69,162.86
928,162.65,162.48
929,162.69,162.74
930,162.72,163.23
931,162.77,162.21
932,162.77,162.65
933,162.78,163.23
934,162.71,162.37
935,162.72,162.78
936,162.79,163.35
937,162.88,162.48
938,162.85,162.9
939,162.86,163.14
940,162.82,162.65
941,162.84,163.24
942,162.81,162.25
943,162.82,162.77
944,162.8,162.91
945,162.85,162.62
946,162.82,162.6
947,162.85,162.68
948,162.81,163.03
949,162.88,162.49
950,162.9,163.01
951,162.97,162.74
952,162.93,163.38
953,162.93,162.77
954,162.96,163.52
955,162.93,162.43
956,162.92,162.53
957,162.93,163.38
958,162.9,163.19
959,162.91,163.47
960,162.91,163.08
961,162.9,162.62
962,162.92,163.48
963,162.96,162.9
964,162.94,163.28
965,162.96,162.84
966,162.96,163.3
967,162.96,163.47
968,162.98,163.54
969,163,162.55
970,162.99,163.05
971,162.99,162.88
972,163.02,163.13
973,162.98,163.31
974,162.96,162.51
975,163.04,163.38
976,163.04,162.71
977,162.95,163.4
978,162.94,162.44
979,162.93,162.54
980,162.92,162.86
981,162.89,163.45
982,162.91,163.36
983,162.93,163.43
984,162.93,163.49
985,162.91,163.47
986,162.86,163.2
987,162.88,162.82
988,162.9,163.29
989,162.92,163.2
990,162.91,162.4
991,162.89,163.06
992,162.88,163.39
993,162.87,163.38
994,162.85,163.41
995,162.91,163.3
996,162.89,162.56
997,162.9,163.18
998,162.9,162.45
999,162.9,162.84
1000,162.92,163.14
1001,162.92,163.09
1002,162.95,163.45
1003,162.97,163.03
1004,162.98,163.43
1005,162.94,163.22
1006,162.92,162.98
1007,162.92,162.47
1008,162.93,162.7
1009,162.94,163.16
1010,162.95,163.12
1011,162.99,163.22
1012,162.96,162.62
1013,162.98,162.86
1014,162.99,162.71
1015,162.96,163.46
1016,163.03,163.54
1017,163.04,162.59
1018,163.07,162.73
1019,163.03,162.75
1020,163.04,162.47
1021,163.03,163.2
1022,163.05,162.94
1023,163.09,163.03
1024,163.06,162.89
1025,163.08,162.8
1026,163.11,163.56
1027,163.15,163.44
1028,163.12,162.95
1029,163.18,163.24
1030,163.2,163.43
1031,163.26,163.21
1032,163.27,163.55
1033,163.35,162.79
1034,163.31,163.64
1035,163.26,163.09
1036,163.36,163.64
1037,163.33,163.61
1038,163.37,163.82
1039,163.35,163.74
1040,163.44,163.05
1041,163.45,163.73
1042,163.43,163.09
1043,163.46,163.74
1044,163.46,163.07
1045,163.51,164.01
1046,163.55,163.66
1047,163.52,163.07
1048,163.46,163.57
1049,163.43,163.66
1050,163.52,163.58
1051,163.49,163.15
1052,163.47,163.3
1053,163.47,163.02
1054,163.48,163.59
1055,163.49,162.93
1056,163.51,163.96
1057,163.51,163.57
1058,163.61,163.5
1059,163.56,163.45
1060,163.58,163.24
1061,163.57,163.12
1062,163.58,163.41
1063,163.53,163.98
1064,163.53,163.7
1065,163.59,163.99
1066,163.59,163.31
1067,163.64,163.41
1068,163.67,163.51
1069,163.66,163.16
1070,163.68,163.85
1071,163.74,163.46
1072,163.71,163.49
1073,163.68,163.46
1074,163.71,163.83
1075,163.74,163.4
1076,163.64,163.25
1077,163.78,163.89
1078,163.8,163.97
1079,163.74,163.23
1080,163.78,163.22
1081,163.8,163.52
1082,163.83,163.32
1083,163.93,163.76
1084,163.86,164.08
1085,163.8,164.31
1086,163.84,163.5
1087,163.91,164.3
1088,163.99,163.42
1089,163.76,164.21
1090,163.66,163.38
1091,163.61,163.33
1092,163.62,163.56
1093,163.6,163.89
1094,163.65,163.76
1095,163.61,164.17
1096,163.72,164
1097,163.82,163.66
1098,163.84,163.73
1099,163.89,164.01
1100,163.89,164.06
1101,163.94,163.71
1102,164.02,163.85
1103,164.06,164.56
1104,164.07,164.4
1105,164.14,164.09
1106,164.07,163.62
1107,164.04,163.93
1108,164.05,164.27
1109,164.08,164.48
1110,164.08,164.48
1111,164.13,163.96
1112,164.17,163.83
1113,164.05,164.17
1114,164.04,163.87
1115,164.08,163.86
1116,164.22,164.28
1117,164.19,164.47
1118,164.23,163.83
1119,164.24,163.95
1120,164.21,163.71
1121,164.18,163.9
1122,164.25,164.64
1123,164.23,164
1124,164.24,164.57
1125,164.28,164.12
1126,164.31,164.42
1127,164.29,163.84
1128,164.35,163.9
1129,164.29,164.74
1130,164.32,164.49
1131,164.36,164.53
1132,164.38,164.04
1133,164.41,164.13
1134,164.45,164.22
1135,164.51,164.62
1136,164.48,164.88
1137,164.51,164.23
1138,164.41,164.46
1139,164.49,164.09
1140,164.48,164.37
1141,164.51,164.23
1142,164.63,164.85
1143,164.71,164.15
1144,164.69,164.19
1145,164.58,164.42
1146,164.67,164.28
1147,164.65,165.16
1148,164.65,164.87
1149,164.74,164.52
1150,164.76,164.2
1151,164.78,165
1152,164.74,164.8
1153,164.62,164.68
1154,164.79,165.3
1155,164.85,165.08
1156,164.83,165.34
1157,164.76,164.59
1158,164.79,164.68
1159,164.91,164.8
1160,164.9,165.02
1161,164.9,164.45
1162,164.81,164.98
1163,164.82,164.54
1164,164.7,165.09
1165,164.72,164.39
1166,164.78,164.44
1167,164.76,164.59
1168,164.64,164.48
1169,164.67,164.44
1170,164.69,164.92
1171,164.66,164.55
1172,164.69,164.92
1173,164.72,164.32
1174,164.82,164.37
1175,164.82,164.93
1176,164.59,164.48
1177,164.42,164.31
1178,164.26,164.03
1179,164.41,164.02
1180,164.47,164.02
1181,164.49,165.05
1182,164.47,165.04
1183,164.54,164.88
1184,164.46,165.02
1185,164.41,164.29
1186,164.3,164.64
1187,164.27,164.83
1188,164.37,164.7
1189,164.65,164.87
1190,164.72,164.66
1191,164.56,164.28
1192,164.54,164.71
1193,164.39,164.11
1194,164.48,164.42
1195,164.53,164.93
1196,164.49,163.93
1197,164.59,164.47
1198,164.53,164.3
1199,164.54,164.09
1200,164.69,164.81
1201,164.67,164.27
1202,164.66,165.11
1203,164.6,164.32
1204,164.56,164.16
1205,164.54,164.09
1206,164.56,164.51
1207,164.63,164.46
1208,164.79,164.57
1209,164.97,164.46
1210,165.09,165.32
1211,165.28,165.73
1212,165.22,165.33
1213,165.32,165.38
1214,165.26,165.38
1215,165.31,164.87
1216,165.38,165.16
1217,165.43,165.77
1218,165.52,165.8
1219,165.52,165.35
1220,165.56,165.05
1221,165.63,166.03
1222,165.6,165.55
1223,165.63,165.92
1224,165.66,165.27
1225,165.61,165.27
1226,165.68,165.18
1227,165.68,165.91
1228,165.68,165.12
1229,165.7,166.21
1230,165.87,165.3
1231,165.8,166.08
1232,165.76,165.7
1233,165.69,165.8
1234,165.71,165.38
1235,165.8,165.29
1236,165.83,165.43
1237,165.78,165.22
1238,165.89,166.12
1239,165.93,166.49
1240,165.94,166.16
1241,165.95,166.23
1242,165.94,165.38
1243,165.91,165.35
1244,165.9,165.95
1245,165.82,165.88
1246,165.86,165.69
1247,165.9,166.18
1248,165.91,166.41
1249,165.92,165.98
1250,165.92,166.25
1251,165.94,165.88
1252,165.96,165.56
1253,165.98,166.04
1254,166.1,166.6
1255,166.07,165.51
1256,166.05,165.82
1257,166.1,166.27
1258,166.17,165.83
1259,166.09,166.54
1260,165.99,166.38
1261,165.82,165.48
1262,165.87,165.81
1263,165.87,165.58
1264,165.82,165.54
1265,165.79,165.74
1266,165.74,165.35
1267,165.81,165.36
1268,165.82,166.04
1269,165.8,166.19
1270,165.83,166.22
1271,165.82,165.25
1272,165.83,165.66
1273,165.84,165.9
1274,165.83,165.89
1275,165.85,165.57
1276,165.92,166.2
1277,165.87,166.38
1278,165.83,165.38
1279,165.84,166.23
1280,165.88,166.22
1281,165.92,165.36
1282,165.97,166.14
1283,165.87,165.36
1284,165.89,165.61
1285,165.85,165.35
1286,165.85,165.57
1287,165.99,166.5
1288,166,165.66
1289,165.95,165.39
1290,165.95,165.9
1291,165.92,166.2
1292,165.88,166.1
1293,165.99,166.33
1294,166.15,166.6
1295,166.13,165.68
1296,166.26,165.97
1297,166.23,166.12
1298,166.25,165.75
1299,166.26,166.31
1300,166.32,165.87
1301,166.34,166.5
1302,166.38,165.93
1303,166.4,166.23
1304,166.34,166.9
1305,166.38,166.88
1306,166.38,165.82
1307,166.42,166.31
1308,166.43,166.04
1309,166.43,166.66
1310,166.43,166.09
1311,166.44,166.16
1312,166.48,166.81
1313,166.52,166.35
1314,166.55,166.71
1315,166.56,167.07
1316,166.53,166.81
1317,166.53,166.02
1318,166.55,166.1
1319,166.57,166.52
1320,166.52,167.03
1321,166.53,166.03
1322,166.56,166.22
1323,166.55,166.95
1324,166.57,166.91
1325,166.58,166.42
1326,166.59,167.15
1327,166.56,167.06
1328,166.57,166.35
1329,166.59,166.14
1330,166.55,166.83
1331,166.57,167.08
1332,166.59,167.09
1333,166.59,166.37
1334,166.6,167.1
1335,166.6,166.71
1336,166.6,167.05
1337,166.6,166.55
1338,166.59,166.43
1339,166.6,166.77
1340,166.6,166.49
1341,166.61,166.21
1342,166.61,166.55
1343,166.61,166.89
1344,166.61,166.89
1345,166.61,166.27
1346,166.61,166.55
1347,166.61,166.22
1348,166.61,166.89
1349,166.61,166.89
1350,166.61,166.5
1351,166.61,166.44
1352,166.61,166.11
1353,166.61,166.84
1354,166.61,166.11
1355,166.61,166.95
1356,166.61,167.06
1357,166.24,166.46
1358,166.38,166.77
1359,166.49,166.65
1360,166.53,166.14
1361,166.56,166.62
1362,166.57,166.74
1363,166.53,165.97
1364,166.55,166.16
1365,166.57,166.68
1366,166.58,166.35
1367,166.58,166.92
1368,166.59,166.76
1369,166.59,166.99
1370,166.6,167.1
1371,166.6,166.93
1372,166.58,166.36
1373,166.58,166.08
1374,166.59,166.65
1375,166.6,166.71
1376,166.6,166.38
1377,166.6,166.32
1378,166.61,166.55
1379,166.61,166.55
1380,166.61,166.05
1381,166.61,166.95
1382,166.61,167.11
1383,166.61,167.06
1384,166.61,166.33
1385,166.61,167.06
1386,166.61,166.33
1387,166.61,166.55
1388,166.61,166.84
1389,166.61,166.33
1390,166.61,167
1391,166.61,166.5
1392,166.54,166.43
1393,166.36,166.7
1394,78.72,78.15
1395,56.23,56.74
1396,5.98,6.48
1397,8.56,8.73
1398,9.42,9.65
1399,5.33,5.16
1400,6.82,6.7
1401,4.11,4.45
1402,132.35,132.91
1403,157.86,158.2
1404,163.54,163.48
1405,164.44,164.55
1406,164.62,164.85
1407,164.51,164.29
1408,164.31,164.81
1409,164.23,164.17
1410,164.25,164.59
1411,164.03,164.37
1412,163.8,163.63
1413,163.88,164.05
1414,163.7,163.31
1415,163.31,162.86
1416,163.48,163.82
1417,163.81,164.2
1418,164.05,164.39
1419,163.84,163.45
1420,162.95,162.61
1421,161.97,162.54
1422,162,161.89
1423,161.88,162.33
1424,162.02,162.58
1425,162.12,161.95
1426,162.18,162.69
1427,162.23,162
1428,162.32,162.21
1429,162.52,162.97
1430,162.65,162.08
1431,162.55,163
1432,162.59,162.3
1433,162.47,162.07
1434,162.21,162.38
1435,162.01,161.51
1436,161.9,162.23
1437,161.82,162.38
1438,161.79,161.85
1439,161.73,162.12
1440,161.68,161.96
1441,161.67,161.45
1442,161.68,161.62
1443,161.75,162.03
1444,161.75,162.26
1445,161.74,161.29
1446,161.79,161.74
1447,161.83,161.43
1448,161.83,161.55
1449,161.82,161.88
1450,161.78,161.89
1451,161.92,162.03
1452,162.07,162.01
1453,162.22,161.89
1454,162.25,161.97
1455,162.29,162.18
1456,162.28,161.94
1457,162.35,162.07
1458,162.28,161.78
1459,162.18,162.58
1460,162.18,162.74
1461,162.2,162.59
1462,162.07,162.57
1463,162.03,162.08
1464,162.12,161.56
1465,162.21,162.1
1466,162.38,162.88
1467,162.31,161.86
1468,162.31,162.48
1469,162.29,162.34
1470,162.24,161.85
1471,162.13,161.62
1472,162.25,161.91
1473,162.52,162.24
1474,162.35,161.9
1475,162.22,161.72
1476,162.12,162.34
1477,162.15,161.87
1478,161.81,162.26
1479,162.14,162.54
1480,162.3,162.47
1481,162.2,161.64
1482,162.2,162.14
1483,162.07,161.62
1484,162.18,162.23
1485,162.1,162.66
1486,162.1,162.66
1487,162.14,162.37
1488,162.08,161.85
1489,161.95,161.73
1490,161.93,161.54
1491,162.17,161.6
1492,161.63,162.14
1493,161.74,161.35
1494,162.01,162.41
1495,158.68,159.08
1496,158.26,158.49
1497,158.3,158.58
1498,158.53,158.19
1499,158.74,159.19
1500,158.54,159.05
1501,158.18,158.68
1502,157.8,157.91
1503,158.16,158.49
1504,157.92,158.04
1505,158.02,158.36
1506,158.3,158.8
1507,157.81,157.7
1508,157.96,158.47
1509,157.69,157.97
1510,158.13,157.68
1511,158.21,158.32
1512,158.3,157.74
1513,158.09,157.81
1514,158.3,158.19
1515,158.14,158.08
1516,158.3,158.8
1517,157.93,158.16
1518,158.11,158.33
1519,158.08,158.02
1520,158.03,158.59
1521,158.04,157.81
1522,158.38,157.93
1523,158.02,157.57
1524,158.09,157.75
1525,157.9,157.62
1526,158.31,158.88
1527,158.37,157.92
1528,158.3,158.41
1529,158.21,158.55
1530,158.6,158.2
1531,158.38,158.66
1532,158.71,158.88
1533,158.35,158.63
1534,158.47,158.58
1535,158,158.22
1536,158.48,158.53
1537,158.17,157.89
1538,158.56,158.23
1539,158.41,158.69
1540,158.05,158.22
1541,158.42,157.86
1542,158.63,158.35
1543,158.74,158.57
1544,158.4,158.79
1545,158.33,158.9
1546,158.69,158.13
1547,158.74,158.91
1548,158.64,158.53
1549,158.68,158.62
1550,158.29,157.95
1551,158.6,158.49
1552,158.82,159.1
1553,159.01,158.78
1554,159.13,159.41
1555,159.18,158.84
1556,160.76,161.33
1557,161.3,160.97
1558,154.58,154.36
1559,71.12,71.17
1560,20.74,20.41
1561,17.73,17.95
1562,11.06,11.57
1563,12.3,11.85
1564,15,14.67
1565,31.83,31.27
1566,21.28,21.79
1567,17.5,17.66
1568,9.91,10.19
1569,6.02,5.63
1570,3.09,3.14
1571,1.89,2.23
1572,0.49,0.38
1573,-0.55,-0.16
1574,-2.64,-3.21
1575,-1.49,-1.32
1576,-2.11,-1.61
1577,-1.76,-1.37
1578,-0.67,-1.12
1579,-1.52,-2.08
1580,0.41,0.19
1581,-2.68,-2.96
1582,-1.88,-2.27
1583,-0.57,-0.51
1584,-2.25,-2.47
1585,-0.49,-0.21
1586,-0.33,0.12
1587,0.2,0.54
1588,0.32,0.09
1589,0.3,0.19
1590,2.3,2.7
1591,12.22,11.83
1592,2.17,1.83
1593,1.39,1.06
1594,0.93,1.15
1595,1.2,1.03
1596,11.67,11.62
1597,14.61,14.33
1598,12.62,12.79
1599,13.36,12.8
1600,14.04,14.26
1601,14.54,14.04
1602,14.85,14.34
1603,14.44,14.95
1604,14.56,14.39
1605,14.4,14.34
1606,14.36,14.14
1607,14.61,14.11
1608,13.64,13.81
1609,13.07,12.84
1610,13.08,12.86
1611,14.01,13.56
1612,13.41,12.85
1613,12.48,12.31
1614,13.58,13.13
1615,13.1,12.76
1616,13.66,13.21
1617,13.37,13.94
1618,13.67,13.16
1619,13.67,13.39
1620,13.37,13.48
1621,13.32,13.54
1622,12.61,12.94
1623,13.41,13.92
1624,6.49,6.77
1625,5.3,5.53
1626,4.69,4.92
1627,4.46,4.01
1628,3.76,3.53
1629,3.46,3.97
1630,11.32,11.88
1631,10.54,10.82
1632,10.39,10.84
1633,10.83,11.12
1634,8.55,8.61
1635,4.22,4.73
1636,3.26,2.98
1637,2.86,3.08
1638,10.69,10.97
1639,3.53,3.41
1640,3.06,3.45
1641,2.47,2.42
1642,11.6,11.15
1643,4.98,4.7
1644,4.12,3.84
1645,11.72,11.15
1646,13.43,13.04
1647,6.27,6.21
1648,5.55,5.95
1649,5.12,5.45
1650,4.77,5.05
1651,4.5,4.1
1652,2.69,2.75
1653,0.46,0.57
1654,-0.82,-0.37
1655,-1.19,-0.79
1656,-1.17,-0.83
1657,-1.96,-2.36
1658,-2.58,-2.08
1659,-2.86,-3.03
1660,-2.6,-3.11
1661,-2.79,-3.18
1662,-2.68,-2.63
1663,-2.48,-2.59
1664,-2.25,-2.19
1665,-2.3,-2.08
1666,-2.35,-1.79
1667,-2.28,-2
1668,-2.59,-2.42
1669,-2.69,-2.52
1670,-2.6,-3.05
1671,-2.63,-2.75
1672,-2.58,-2.08
1673,-2.6,-2.04
1674,-2.65,-3.1
1675,-2.61,-3.17
1676,-2.63,-3.02
1677,-2.64,-3.2
1678,-2.67,-2.16
1679,-2.63,-2.74
1680,-2.83,-2.78
1681,-2.9,-2.45
1682,-2.87,-2.53
1683,-3.01,-3.46
1684,-3.06,-3.57
1685,-3.09,-2.87
1686,-3.16,-3.32
1687,-3.26,-3.82
1688,-3.31,-3.36
1689,-3.14,-3.25
1690,-2.99,-2.88
1691,-3.4,-2.89
1692,-3.4,-2.84
1693,-3.4,-3.9
1694,-3.35,-3.07
1695,-3.18,-3.74
1696,-3.18,-3.74
1697,-3.17,-3
1698,-3.19,-3.36
1699,-3.19,-2.91
1700,-3.19,-3.31
1701,-3.19,-2.97
1702,-3.19,-2.96
1703,-3.19,-3.48
1704,-3.18,-2.9
1705,-3.19,-3.52
1706,-3.18,-2.67
1707,-3.15,-2.58
1708,-3.15,-2.99
1709,-3.17,-2.72
1710,-3.17,-2.72
1711,-3.16,-2.59
1712,-3.16,-3.73
1713,-3.18,-3.51
1714,-3.17,-3.45
1715,-3.18,-3.06
1716,-3.17,-2.72
1717,-3.18,-3.07
1718,-3.17,-3.28
1719,-3.17,-3.11
1720,-3.16,-3.67
1721,-3.18,-3.35
1722,-3.15,-3.43
1723,-3.19,-2.96
1724,-3.2,-2.7
1725,-3.21,-2.77
1726,-3.18,-3.07
1727,-3.24,-3.19
1728,-3.2,-3.59
1729,-3,-3.23
1730,-3,-3.45
1731,-3,-3.39
1732,-3,-2.89
1733,-2.96,-3.18
1734,-3.37,-3.82
1735,-3.39,-3.28
1736,-3.29,-3.79
1737,-2.98,-2.47
1738,-3.34,-3.4
1739,-3.36,-3.64
1740,-3.36,-3.64
1741,-3.17,-3.06
1742,-3.18,-3.52
1743,-3.2,-2.75
1744,-3.22,-3.33
1745,-3.16,-3.66
1746,-3.21,-3.49
1747,-3.19,-2.63
1748,-3.18,-2.74
1749,-3.19,-2.75
1750,-3.16,-3.21
1751,-3.26,-3.43
1752,-3.38,-3.04
1753,-3.36,-3.25
1754,-3.35,-3.58
1755,-3.32,-3.38
1756,-3.39,-3.84
1757,-3.4,-3.28
1758,-3.39,-3.56
1759,-3.39,-3.5
1760,-3.39,-3.11
1761,-3.38,-2.82
1762,-3.38,-3.77
1763,-3.38,-3.94
1764,-3.38,-3.21
1765,-3.38,-3.94
1766,-3.38,-3.94
1767,-3.38,-3.43
1768,-3.38,-3.15
1769,-3.37,-3.53
1770,-3.37,-2.98
1771,-3.38,-3.49
1772,-3.36,-3.03
1773,-3.37,-3.82
1774,-3.36,-3.93
1775,-3.37,-3.15
1776,-3.37,-3.03
1777,-3.37,-3.49
1778,-3.37,-3.65
1779,-3.37,-3.15
1780,-3.37,-3.15
1781,-3.37,-3.08
1782,-3.37,-3.87
1783,-3.37,-3.87
1784,-3.37,-3.09
1785,-3.37,-3.15
1786,-3.37,-3.88
1787,-3.37,-3.03
1788,-3.37,-2.98
1789,-3.37,-3.82
1790,-3.37,-3.32
1791,-3.37,-3.88
1792,-3.37,-3.88
1793,-3.37,-2.86
1794,-3.37,-2.8
1795,-3.37,-3.59
1796,-3.37,-3.2
1797,-3.36,-2.86
1798,-3.37,-3.54
1799,-3.37,-3.93
1800,-3.37,-3.43
1801,-3.37,-3.59
1802,-3.37,-3.09
1803,-3.36,-3.87
1804,-3.36,-3.14
1805,-3.36,-2.91
1806,-3.35,-3.63
1807,-3.35,-3.68
1808,-3.34,-3.91
1809,-3.35,-3.12
1810,-3.35,-3.18
1811,-3.35,-3.74
1812,-3.35,-3.58
1813,-3.35,-3.46
1814,-3.34,-3.01
1815,-3.35,-3.8
1816,-3.35,-2.79
1817,-3.35,-3.29
1818,-3.35,-3.29
1819,-3.35,-3.24
1820,-3.35,-2.9
1821,-3.35,-3.58
1822,-3.35,-2.79
1823,-3.34,-3.01
1824,-3.34,-3.79
1825,-3.35,-3.06
1826,-3.35,-3.52
1827,-3.34,-3.51
1828,-3.34,-3.91
1829,-3.35,-3.18
1830,-3.35,-3.74
1831,-3.35,-3.51
1832,-3.35,-3.12
1833,-3.35,-3.63
1834,-3.35,-3.24
1835,-3.35,-3.69
1836,-3.35,-3.01
1837,-3.35,-3.68
1838,-3.35,-3.4
1839,-3.34,-2.84
1840,-3.35,-3.12
1841,-3.34,-3.51
1842,-3.34,-2.78
1843,-3.35,-2.84
1844,-3.34,-2.84
1845,-3.34,-3.68
1846,-3.34,-3.4
1847,-3.34,-2.89
1848,-3.35,-3.12
1849,-3.34,-3.91
1850,-3.35,-3.74
1851,-3.35,-3.74
1852,-3.34,-3.18
1853,-3.35,-3.01
1854,-3.34,-3.06
1855,-3.34,-3.17
1856,-3.35,-3.63
1857,-3.35,-3.74
1858,-3.35,-3.29
1859,-3.34,-3.4
1860,-3.35,-3.46
1861,-3.35,-2.9
1862,-3.35,-3.68
1863,-3.35,-3.86
1864,-3.35,-2.9
1865,-3.35,-3.92
1866,-3.35,-3.18
1867,-3.35,-3.24
1868,-3.35,-3.74
1869,-3.35,-3.75
1870,-3.35,-3.02
1871,-3.35,-3.69
1872,-3.35,-3.75
1873,-3.36,-3.02
1874,-3.35,-3.07
1875,-3.35,-3.86
1876,-3.35,-3.52
1877,-3.35,-3.58
1878,-3.35,-3.19
1879,-3.35,-3.85
1880,-3.34,-2.84
1881,-3.34,-3.46
1882,-3.35,-3.4
1883,-3.35,-3.29
1884,-3.35,-3.91
1885,-3.34,-2.95
1886,-3.34,-2.84
1887,-3.35,-2.95
1888,-3.35,-3.51
1889,-3.35,-2.78
1890,-3.34,-3.84
1891,-3.34,-3.06
1892,-3.34,-3.67
1893,-3.33,-3.56
1894,-3.34,-3.11
1895,-3.33,-3.9
1896,-3.34,-3.84
1897,-3.33,-3.84
1898,-3.34,-3.17
1899,-3.34,-2.89
1900,-3.33,-3
1901,-3.33,-3.45
1902,-3.33,-3.22
1903,-3.33,-3.1
1904,-3.33,-2.88
1905,-3.33,-3
1906,-3.33,-3.22
1907,-3.33,-3.55
1908,-3.33,-3.72
1909,-3.33,-3.16
1910,-3.33,-3.11
1911,-3.33,-3.78
1912,-3.33,-3.05
1913,-3.32,-3.49
1914,-3.33,-3.83
1915,-3.33,-3.27
1916,-3.33,-3.83
1917,-3.33,-3.16
1918,-3.33,-3.44
1919,-3.33,-2.99
1920,-3.33,-2.99
1921,-3.33,-3.72
1922,-3.33,-2.82
1923,-3.33,-3.1
1924,-3.33,-3.61
1925,-3.33,-2.82
1926,-3.33,-3.61
1927,-3.33,-3.45
1928,-3.34,-3.28
1929,-3.34,-3.9
1930,-3.34,-3.62
1931,-3.34,-3.4
1932,-3.34,-2.95
1933,-3.34,-2.78
1934,-3.34,-3.06
1935,-3.34,-3.79
1936,-3.34,-3.4
1937,-3.34,-3.79
1938,-3.34,-3.06
1939,-3.34,-3.74
1940,-3.34,-3.12
1941,-3.34,-3.4
1942,-3.34,-3.4
1943,-3.34,-3.9
1944,-3.34,-3.68
1945,-3.34,-3.79
1946,-3.35,-3.68
1947,-3.34,-2.84
1948,-3.34,-3.74
1949,-3.34,-3.28
1950,-3.34,-2.84
1951,-3.34,-2.95
1952,-3.34,-3.29
1953,-3.34,-2.94
1954,-3.34,-2.89
1955,-3.34,-3.23
1956,-3.34,-3.4
1957,-3.34,-3.85
1958,-3.35,-3.8
1959,-3.35,-3.74
1960,-3.34,-3.68
1961,-3.35,-3.57
1962,-3.35,-3.8
1963,-3.35,-2.84
1964,-3.35,-2.79
1965,-3.35,-3.63
1966,-3.35,-3.86
1967,-3.35,-3.91
1968,-3.35,-3.18
1969,-3.35,-2.79
1970,-3.35,-3.24
1971,-3.35,-3.18
1972,-3.35,-3.8
1973,-3.35,-3.29
1974,-3.35,-3.18
1975,-3.34,-3.85
1976,-3.34,-3.4
1977,-3.34,-3.29
1978,-3.34,-3.51
1979,-3.34,-3.17
1980,-3.34,-2.77
1981,-3.34,-3.9
1982,-3.34,-3.17
1983,-3.34,-3.22
1984,-3.34,-3.79
1985,-3.34,-3.06
1986,-3.34,-2.95
1987,-3.34,-2.83
1988,-3.34,-3.28
1989,-3.34,-3.84
1990,-3.33,-3.84
1991,-3.34,-3.73
1992,-3.34,-2.94
1993,-3.34,-3.11
1994,-3.34,-3.51
1995,-3.34,-3.73
1996,-3.34,-3.51
1997,-3.34,-3.29
1998,-3.34,-3.68

